Reference Condensation for Model Predictive Control with Preview

In model predictive control (MPC), preview information can greatly improve tracking. Including preview information does, however, increase the parameter dimension linearly with the preview horizon, which increases online cost and, more importantly, the complexity of explicit MPC. We introduce reference condensation, a method that compresses a future reference trajectory into a single setpoint through a linear map. For the unconstrained tracking problem, the map follows from a least-squares projection. For receding-horizon MPC, we also study a weighted variant that prioritizes the first applied control. Numerical experiments on a double integrator and a higher-order aircraft example show that the weighted condensation closely matches full preview while keeping the parameter dimension independent of the preview horizon.

==> data/condensation_matrix.dat <==
k weight
1.0	0.004687788078511175
2.0	0.013405708188916622
3.0	0.02085774667397893
4.0	0.027141907883107885
5.0	0.032354139587977844
6.0	0.03658770216771265
7.0	0.03993264505420546
8.0	0.04247538112462522
9.0	0.04429835004680582
10.0	0.0454797619446477
11.0	0.04609341314597204
12.0	0.04620856619642324
13.0	0.045889886762784916
14.0	0.04519743050103322
15.0	0.044186673422888706
16.0	0.04290857975454234
17.0	0.041409701738257726
18.0	0.039732306277931534
19.0	0.03791452377022296
20.0	0.035990514890839494
21.0	0.03399065151877113
22.0	0.03194170837788085
23.0	0.029867062353874256
24.0	0.027786896804191108
25.0	0.025718408518023938
26.0	0.023676015302953466
27.0	0.021671562473331622
28.0	0.019714526793470636
29.0	0.01781221668600649
30.0	0.015969967752756668
31.0	0.014191332872340529
32.0	0.012478266336250963
33.0	0.010831301663485044
34.0	0.009249722893859499
35.0	0.007731729302377372
36.0	0.0062745936021225655
37.0	0.004874813811801554
38.0	0.003528259056863136
39.0	0.0022303096507486405
40.0	0.0009759918658602873
41.0	-0.00023989214715563068
42.0	-0.0014226387976834212
43.0	-0.002577521334326864
44.0	-0.0037096714384127387
45.0	-0.004823963607445468
46.0	-0.005924901818233711
47.0	-0.007016507985074473
48.0	-0.008102211765384067
49.0	-0.009184741313340055
50.0	-0.010266014641298987


==> data/sin_avgref.dat <==
t x1 x2 r1 u
0.0	0.0	0.0	0.0	0.6730751217369231
0.1	0.003365375608684616	0.06730751217369231	0.04997916927067833	0.5879810938711867
0.2	0.013036032295409781	0.12610562156081098	0.09983341664682815	0.5068913862388091
0.3	0.028181051382684928	0.1767947601846919	0.14943813247359924	0.43001309989486314
0.4	0.04801059290062843	0.2197960701741782	0.19866933079506122	0.3574914602987188
0.5	0.07177765721953985	0.2555452162040501	0.24740395925452294	0.28941662313909683
0.6	0.09877926195564035	0.28448687851795973	0.2955202066613396	0.22583008712478772
0.7	0.12835710024306027	0.3070698872304385	0.3428978074554514	0.16673070578789057
0.8	0.15989774249504357	0.32374295780922757	0.3894183423086505	0.11208029513287254
0.9	0.1928324397516307	0.3349509873225148	0.43496553411123023	0.06180883815279399
1.0	0.22663658267464615	0.34113187113779425	0.479425538604203	0.015819290863597815
1.1	0.26082886624274354	0.34271380022415404	0.5226872289306592	-0.026008002382377923
1.2	0.29497020625324705	0.34011299998591626	0.5646424733950355	-0.06381127391200647
1.3	0.32866244988227866	0.3337318725947156	0.6051864057360395	-0.0977436654954212
1.4	0.36154691881427314	0.3239575060451735	0.6442176872376911	-0.12796991449282213
1.5	0.39330281984632637	0.3111605145958913	0.6816387600233341	-0.15466337760069235
1.6	0.423645554417912	0.29569417683582205	0.7173560908995228	-0.17800337532908905
1.7	0.4523249552248488	0.27789383930291317	0.7512804051402927	-0.1981728395557276
1.8	0.47912347495736146	0.2580765553473404	0.7833269096274834	-0.21535624598380032
1.9	0.5038543492621764	0.23654093074896038	0.8134155047893737	-0.22973781304867544
2.0	0.5263597532718292	0.21356714944409283	0.8414709848078965	-0.24149994874553288
2.1	0.5465089684725107	0.18941715456953953	0.867423225594017	-0.25082192695872824
2.2	0.5641965742946711	0.1643349618736667	0.8912073600614354	-0.25787877513987617
2.3	0.5793406766063384	0.13854708435967908	0.9127639402605211	-0.26284035558155266
2.4	0.5918811832643985	0.11226304880152381	0.9320390859672264	-0.2658706230468567
2.5	0.6017781350293167	0.08567598649683814	0.9489846193555862	-0.26712704212133853
2.6	0.6090100984683938	0.05896328228470428	0.963558185417193	-0.2667601483359582
2.7	0.6135726259551845	0.032287267451108465	0.9757233578266591	-0.264913237851153
2.8	0.6154767865110395	0.005795943665993161	0.9854497299884603	-0.26172217127831493
2.9	0.6147477700212473	-0.020376273461838332	0.9927129910375885	-0.2573152780328837
3.0	0.611423566284899	-0.0461078012651267	0.9974949866040544	-0.2518133484510778
3.1	0.6055537194161309	-0.07128913611023448	0.999783764189357	-0.24532970174984225
3.2	0.5971981572963583	-0.0958221062852187	0.9995736030415051	-0.23797031875753116
3.3	0.5864260950740487	-0.11961913816097182	0.9968650284539189	-0.22983402918358928
3.4	0.5733150111120335	-0.14260254107933074	0.9916648104524686	-0.221012744021961
3.5	0.5579496932839907	-0.16470381548152685	0.9839859468739369	-0.21159172448956196
3.6	0.5404213531133901	-0.18586298793048306	0.9738476308781951	-0.20164987968293405
3.7	0.5208268049219271	-0.20602797589877647	0.9612752029752999	-0.1912600858892955
3.8	0.499267706902603	-0.22515398448770602	0.9463000876874145	-0.18048952120925799
3.9	0.47584986084778613	-0.24320293660863182	0.9289597150038692	-0.16940000983523015
4.0	0.4506825671377468	-0.26014293759215484	0.9092974268256817	-0.1580483709798766
4.1	0.4238780315236319	-0.2759477746901425	0.8873623686333753	-0.14648676806193925
4.2	0.395550820214308	-0.2905964514963364	0.8632093666488737	-0.13476305433127364
4.3	0.36581735979301794	-0.3040727569294638	0.8368987907984977	-0.12292111165099442
4.4	0.33479547854181657	-0.3163648680945632	0.8084964038195901	-0.11100117965202282
4.5	0.30260398583410014	-0.3274649860597655	0.7780731968879212	-0.09904017293487616
4.6	0.2693622863634492	-0.3373690033532531	0.74570521217672	-0.08707198441542874
4.7	0.23519002610604678	-0.346076201794796	0.7114733527908443	-0.07512777329716708
4.8	0.20020676706008134	-0.3535889791245127	0.6754631805511506	-0.06323623650287126
4.9	0.1645316879651157	-0.3599126027747998	0.6377647021345036	-0.05142386271527326
5.0	0.12828330837405935	-0.3650549890463271	0.5984721441039564	-0.03971516846047254
5.1	0.09157923362712428	-0.36902650589237435	0.5576837173914166	-0.028132915921313797
5.2	0.05453591845828027	-0.37183979748450574	0.5155013718214642	-0.016698312392227122
5.3	0.01726844714786856	-0.37350962872372845	0.47203054128988226	-0.005431191483952794
5.4	-0.020109671681924048	-0.3740527478721237	0.4273798802338298	0.005649823642374488
5.5	-0.05748669735092455	-0.37348776550788626	0.38166099205233167	0.016527174584984566
5.6	-0.09475283802878826	-0.37183504804938783	0.33498815015590466	0.027184239003249573
5.7	-0.1318004216387108	-0.3691166241490629	0.2874780123425444	0.03760521825533414
5.8	-0.16852405796234043	-0.36535610232352944	0.23924932921398198	0.04777504062968627
5.9	-0.20482079299154493	-0.3605785982605608	0.19042264736102704	0.057679279360095426
6.0	-0.24059025642080054	-0.35481067032455127	0.1411200080598672	0.06730408456109693
6.1	-0.2757348030304502	-0.3480802618684416	0.09146464223243675	0.0766361281819118
6.2	-0.3101596485763848	-0.34041664905025043	0.04158066243329049	0.08566256105112892
6.3	-0.3437730006761542	-0.3318503929451375	-0.008407247367149063	0.0943709810696534
6.4	-0.37648618506531967	-0.32241329483817216	-0.058374143427580086	0.1027494116048674
6.5	-0.40821376749111254	-0.31213835367768544	-0.10819513453010837	0.11078628914326154
6.6	-0.4388736714131648	-0.3010597247633593	-0.15774569414324865	0.11847045927052914
6.7	-0.4683872915931481	-0.28921267883630636	-0.20690197167339977	0.12579118006688317
6.8	-0.49667960357644436	-0.27663356082961804	-0.25554110202683167	0.13273813202947948
6.9	-0.5236792689992588	-0.2633597476266701	-0.30354151270842933	0.13930143366284053
7.0	-0.5493187365936116	-0.24942960426038602	-0.35078322768961984	0.14547166191107347
7.1	-0.5735343387100948	-0.23488243806927867	-0.3971481672859602	0.15123987664191255
7.2	-0.5962663831338131	-0.2197584504050874	-0.44252044329485246	0.1565976484310526
7.3	-0.6174592399321666	-0.20409868556198213	-0.48678664865569976	0.16153708893588947
7.4	-0.6370614230436853	-0.1879449766683932	-0.5298361409084934	0.16605088318952899
7.5	-0.6550256662945769	-0.17133988834944028	-0.5715613187423437	0.1701323231886098
7.6	-0.6713089935135779	-0.1543266560305793	-0.6118578909427193	0.17377534219155252
7.7	-0.685872782405678	-0.13694912181142405	-0.6506251370651673	0.17697454918692862
7.8	-0.6986828218408857	-0.11925166689273119	-0.6877661591839741	0.17972526303437897
7.9	-0.7097093622149869	-0.10127914058929328	-0.7231881240865121	0.18202354582267735
8.0	-0.7189271585448028	-0.08307678600702555	-0.7568024953079282	0.18386623503086397
8.1	-0.7263155059703511	-0.06469016250393915	-0.788525254426195	0.18525097411853406
8.2	-0.7318582673501522	-0.04616506509208575	-0.8182771110644108	0.1861762412104724
8.3	-0.7355438926533084	-0.027547440971038506	-0.8459837010754465	0.1866413755784036
8.4	-0.7373654298725203	-0.008883303413198144	-0.8715757724135882	0.18664660165877617
8.5	-0.7373205272055463	0.009781356752679472	-0.8949893582285835	0.18619305038017553
8.6	-0.7354114262783775	0.028400661790697026	-0.9161659367494549	0.18528277760685558
8.7	-0.7316449462112735	0.04692893955138258	-0.9350525775584494	0.18391877953623806
8.8	-0.7260324583584541	0.06532081750500639	-0.9516020738895161	0.1821050049178662
8.9	-0.7185898515833641	0.083531317996793	-0.9657730606206388	0.17984636398923798
9.0	-0.7093374879637385	0.1015159543957168	-0.977530117665097	0.17714873405022502
9.1	-0.6983001488539158	0.1192308278007393	-0.9868438585032365	0.17401896162240532
9.2	-0.6855069712657298	0.13663272396297985	-0.9936910036334645	0.17046486116263418
9.3	-0.6709913745636187	0.15367921007924326	-0.9980544387588794	0.16649521032157366
9.4	-0.6547909775040865	0.17032873111140062	-0.9999232575641008	0.16211974175780544
9.5	-0.6369475056841574	0.18654070528718117	-0.999292788975378	0.1573491315364899
9.6	-0.6175066894977568	0.20227561844083017	-0.9961646088358406	0.15219498415851973
9.7	-0.5965181527328811	0.21749511685668213	-0.9905465359667132	0.1466698142816758
9.8	-0.5740352919758045	0.2321620982848497	-0.9824526126243325	0.1407870252095546
9.9	-0.5501151470212717	0.24624080080580518	-0.9719030694018208	0.13456088423703808
10.0	-0.524818262519506	0.259696889229509	-0.9589242746631385	0.1280064949529026
10.1	-0.4982085411217906	0.27249753872479926	-0.9435486686359064	0.12113976661082103
10.2	-0.47035308841625656	0.28461151538588136	-0.9258146823277321	0.1139773806896678
10.3	-0.4413220499742201	0.29600925345484813	-0.9057666414687044	0.10653675477256891
10.4	-0.41118844085487244	0.306662928932105	-0.8834546557201531	0.09883600388184764
10.5	-0.3800279679422527	0.31654652932028976	-0.858934493426592	0.09089389941373077
10.6	-0.34791884551315505	0.32563591926166285	-0.8322674422239008	0.08272982582254457
10.7	-0.314941604457876	0.3339089018439173	-0.8035201558521553	0.07436373520930833
10.8	-0.28117889559743775	0.34134527536484816	-0.7727644875559871	0.06581609997388965
10.9	-0.24671528756108346	0.34792688536223715	-0.7400773104888944	0.057107863693585566
11.0	-0.21163705970639182	0.3536376717315957	-0.7055403255703919	0.0482603903939795
11.1	-0.17603199058126237	0.35846371077099365	-0.6692398572762613	0.03929541238024283
11.2	-0.1399891424422618	0.36239325200901795	-0.6312666378723208	0.030234976798824205
11.3	-0.10359864235736588	0.36541674968890037	-0.5917155806310094	0.02110139110077123
11.4	-0.06695146043297198	0.3675268887989775	-0.5506855425976376	0.011917167578472986
11.5	-0.030139185715181867	0.3687186055568248	-0.5082790774992584	0.002704967148008215
11.6	0.006746199676240654	0.3689891022716256	-0.4646021794137566	-0.0065124574511490774
11.7	0.043612547616147475	0.36833785652651074	-0.4197640178398589	-0.015712318867870452
11.8	0.0803677716744592	0.3667666246397237	-0.373876664830236	-0.024871852592577723
11.9	0.11692007487546868	0.3642794393804659	-0.32705481486974064	-0.03396837448333341
12.0	0.15317817694109861	0.36088260193213256	-0.27941549819892586	-0.042979338198238445
12.1	0.18905154044332068	0.3565846681123087	-0.23107778829939138	-0.05188239236968241
12.2	0.22445059529270311	0.35139642887534045	-0.18216250427209502	-0.06065543735864434
12.3	0.25928696099344395	0.345330885139476	-0.13279190885251674	-0.06927668143012088
12.4	0.29347366610024095	0.3384032169964639	-0.0830894028174964	-0.07772469619400683
12.5	0.32692536431891733	0.3306307473770632	-0.03317921654755682	-0.08597847115917905
12.6	0.35955854670082776	0.32203290026114534	0.0168139004843506	-0.09401746725250187
12.7	0.3912917493906798	0.31263115353589516	0.06676499152155635	-0.10182166915835224
12.8	0.4220457563984775	0.3024489866200599	0.11654920485049364	-0.10937163633875967
12.9	0.4517437968787897	0.29151182298618394	0.16604210586495724	-0.11664855259879746
13.0	0.4803117364144141	0.2798469677263042	0.21511998808781552	-0.12363427406661572
13.1	0.5076782618167115	0.2674835403196426	0.2636601823727792	-0.13031137546274227
13.2	0.5337750589713621	0.2544524027733684	0.3115413635133787	-0.13666319453837839
13.3	0.5585369832760071	0.24078608331953055	0.35864385349280037	-0.1426738745680383
13.4	0.58190222223512	0.22651869586272672	0.4048499206165983	-0.14832840478752526
13.5	0.603812449797455	0.2116858553839742	0.4500440737806176	-0.15361265867410168
13.6	0.6242129720424818	0.19632458951656404	0.49411335113860894	-0.1585134299718754
13.7	0.6430528638442788	0.1804732465193765	0.5369476024480118	-0.16301846637147005
13.8	0.6602850961643592	0.16417139988222948	0.5784397643882002	-0.1671165007596496
13.9	0.6758666536487838	0.14745974980626453	0.618486128163024	-0.17079727996089214
14.0	0.6897586422296058	0.13038002181017533	0.6569865987187891	-0.17405159089977856
14.1	0.7019263864561245	0.11297486272019747	0.6938449449297643	-0.1768712841196428
14.2	0.712339516307546	0.09528773430823319	0.7289690401258765	-0.17924929459997832
14.3	0.7209720432653695	0.07736280484823535	0.7622710923614112	-0.1811796598219982
14.4	0.727802425451083	0.05924483886603553	0.7936678638491531	-0.18265753503886062
14.5	0.7328136216624923	0.04097908536214946	0.8230808790115055	-0.1836792057141792
14.6	0.7359931341701363	0.022611164790731542	0.8504366206285648	-0.1842420970996403
14.7	0.7373330401637113	0.004186955080767513	0.8756667135928826	-0.18434478092980974
14.8	0.7368300117671389	-0.014247523012213461	0.8987080958116269	-0.18398697921941215
14.9	0.7344853245698205	-0.032646220934154674	0.9195031758289707	-0.18316956515569024
15.0	0.7303048546506266	-0.0509631774497237	0.9379999767747389	-0.1811046926817957
15.1	0.7243030134422452	-0.06907364671790327	0.9541522662795151	-0.17793163376041524
15.2	0.7165059906016529	-0.08686681009394479	0.9679196720314865	-0.17378091793065562
15.3	0.7069504050026051	-0.10424490188701035	0.9792677826862	-0.16877437961270272
15.4	0.6956820429158405	-0.12112233984828064	0.9881682338770004	-0.16302528138325245
15.5	0.6827546825240961	-0.1374248679866059	0.9945987791111761	-0.15663850183638348
15.6	0.6682290032162536	-0.15308871817024422	0.998543345374605	-0.14971077753583237
15.7	0.65217157751155	-0.16805979592382747	0.9999920733059188	-0.1423309894369115
15.8	0.6346539429719827	-0.18229289486751862	0.998941341839772	-0.13458048500414763
15.9	0.6157517510602102	-0.1957509433679334	0.9953937772576199	-0.12653342806939508
16.0	0.5955439895830699	-0.2084042861748729	0.9893582466233818	-0.11825716926089365
16.1	0.5741122751192781	-0.22023000310096225	0.9808498356203995	-0.10981263058362868
16.2	0.5515402116562638	-0.2312112661593251	0.9698898108450863	-0.10125469844311548
16.3	0.5279128115481158	-0.24133673600363664	0.9565055666515091	-0.09263262007671473
16.4	0.5033159748473686	-0.2505999980113081	0.9407305566797726	-0.08399039898793975
16.5	0.477836023051298	-0.2589990379101021	0.9226042102393402	-0.0753671855691484
16.6	0.45155928333244205	-0.26653575646701694	0.9021718337562933	-0.06679765964680859
16.7	0.4245717193875063	-0.2732155224316978	0.8794844975308649	-0.058312402191153585
16.8	0.39695860513338077	-0.27904676265081313	0.8545989080882805	-0.049938253899471347
16.9	0.3688042375988021	-0.28404058804076027	0.827577266441983	-0.04169865879017524
17.0	0.34019168550077516	-0.2882104539197778	0.7984871126234903	-0.03361399133462893
17.1	0.31120257015212427	-0.2915718530532407	0.7674011568674872	-0.025701866006617224
17.2	0.2819168755167671	-0.2941420396539024	0.7343970978741133	-0.017977428446968223
17.3	0.252412784409142	-0.2959397824985992	0.699557428602668	-0.010453627724924528
17.4	0.22276653802065743	-0.29698514527109166	0.662969230082182	-0.003141469429999593
17.5	0.19305231614639826	-0.2972992922140916	0.6247239537541924	0.003949750449863588
17.6	0.1633421356772384	-0.29690431716910526	0.5849171928917617	0.010812230714008012
17.7	0.13370576511389792	-0.29582309409770446	0.5436484436660883	0.017439468881256845
17.8	0.10421065304853375	-0.2940791472095788	0.5010208564578846	0.023826083408041505
17.9	0.07492186874461607	-0.2916965388687746	0.45714097803515424	0.02996765361126557
18.0	0.04590205312579493	-0.2886997735076481	0.4121184852417566	0.03586057661496141
18.1	0.017211378658104924	-0.2851137158461519	0.366065910862411	0.04150194055897566
18.2	-0.011092483223715392	-0.28096352179025436	0.3190983623493521	0.046889413244404474
18.3	-0.03895438833651881	-0.27627458046581393	0.27133323411363275	0.05202114534264823
18.4	-0.06632174065638696	-0.2710724659315491	0.22288991410024592	0.056895687261161426
18.5	-0.09314450881323608	-0.26538289720543295	0.17388948538043356	0.06151191873775039
18.6	-0.11937523894009062	-0.2592317053316579	0.1244544235070617	0.06586899022520006
18.7	-0.14496906452213043	-0.2526448063091379	0.07470829038953478	0.06996627512778958
18.8	-0.16988371377740527	-0.24564817879635892	0.024775425453357765	0.0738033319595246
18.9	-0.19407951499724352	-0.23826784560040645	-0.025219365143660497	0.07737987550969856
19.0	-0.21751940017973567	-0.2305298580494366	-0.0751511204618093	0.08069575612338356
19.1	-0.24016890720406242	-0.22246028243709826	-0.12489503711675232	0.08375094623187557
19.2	-0.26199618071661285	-0.2140851878139107	-0.1743267812229814	0.08654553329983583
19.3	-0.28297197183150474	-0.20543063448392712	-0.2233227991637839	0.08907971839129551
19.4	-0.303069636687941	-0.19652266264479756	-0.2717606264109442	0.09135381959476907
19.5	-0.32226513385444694	-0.18738728068532065	-0.31951919362227366	0.09336827958811707
19.6	-0.3405370205250384	-0.17805045272650893	-0.3664791292519284	0.09512367666546334
19.7	-0.357866447414362	-0.1685380850599626	-0.4125230579170943	0.09662073859139388
19.8	-0.37423715222740134	-0.1588760112008232	-0.4575358937753214	0.09786035869072422
19.9	-0.38963545155403	-0.14908997533175078	-0.5014051281791989	0.09884361362555588


==> data/sin_nopreview.dat <==
t x1 x2 r1 u

0.0	0.0	0.0	0.0	0.0
0.1	0.0	0.0	0.04997916927067833	0.046317090618400114
0.2	0.0002315854530920006	0.004631709061840012	0.09983341664682815	0.08601519306716084
0.3	0.001124832324611806	0.013233228368556095	0.14943813247359924	0.11947894351763563
0.4	0.0030455498790555938	0.02518112272031966	0.19866933079506122	0.14710089074035465
0.5	0.006299166604789333	0.039891211794355126	0.24740395925452294	0.16927710778739857
0.6	0.01113467332316184	0.05681892257309498	0.2955202066613396	0.18640334433219943
0.7	0.01774858230213234	0.07545925700631492	0.3428978074554514	0.19887168371029984
0.8	0.02628886642131533	0.0953464253773449	0.3894183423086505	0.20706766874988533
0.9	0.03685884730279925	0.11605319225233343	0.43496553411123023	0.21136786085480483
1.0	0.04952100583230662	0.1371899783378139	0.479425538604203	0.21213779745875533
1.1	0.06430069265338179	0.15840375808368945	0.5226872289306592	0.20973031386420468
1.2	0.08118972003107175	0.17937678947010993	0.5646424733950355	0.204484196573764
1.3	0.10014981996095157	0.19982520912748633	0.6051864057360395	0.1967231364789754
1.4	0.12111595655609508	0.21949752277538387	0.6442176872376911	0.18675495165845654
1.5	0.14399948359192577	0.23817301794122953	0.6816387600233341	0.17487105102450393
1.6	0.16869114064117124	0.2556601230436799	0.7173560908995228	0.16134611161722412
1.7	0.19506388350362536	0.27179473420540234	0.7512804051402927	0.1464379439545202
1.8	0.22297554664393818	0.2864385286008544	0.7833269096274834	0.13038752148264912
1.9	0.25227133711143684	0.2994772807491193	0.8134155047893737	0.1134191518176055
2.0	0.2827861609454368	0.3108191959308798	0.8414709848078965	0.09574076910509435
2.1	0.3143467843840502	0.32039327284138924	0.867423225594017	0.0775443284426029
2.2	0.3467738333104022	0.32814770568564955	0.8912073600614354	0.05900628488856496
2.3	0.37988363530340996	0.334048334174506	0.9127639402605211	0.040288141120851204
2.4	0.4134899094264648	0.33807714828659113	0.9320390859672264	0.021537049291088642
2.5	0.44740530950157936	0.3402308532157	0.9489846193555862	0.002886454045904783
2.6	0.4814428270933789	0.3405194986202905	0.963558185417193	-0.015543234954544877
2.7	0.5154170607806352	0.33896517512483604	0.9757233578266591	-0.03364395140031279
2.8	0.5491453585361172	0.33560077998480475	0.9854497299884603	-0.05131927073961336
2.9	0.5824488401808997	0.33046885291084344	0.9927129910375885	-0.06848370664927533
3.0	0.6151533069387377	0.3236204822459159	0.9974949866040544	-0.08506201251764485
3.1	0.6470900451007411	0.3151142809941514	0.999783764189357	-0.10098849389673353
3.2	0.6780965307306726	0.305015431604478	0.9995736030415051	-0.11620633696188275
3.3	0.708017042206311	0.29339479790828976	0.9968650284539189	-0.1306669571723118
3.4	0.7367031872112784	0.2803281021910586	0.9916648104524686	-0.14432937155266576
3.5	0.7640143505726209	0.265895165035792	0.9839859468739369	-0.1571595973121557
3.6	0.7898180690896394	0.25017920530457644	0.9738476308781951	-0.16913007888133735
3.7	0.8139903392256903	0.2332661974164427	0.9612752029752999	-0.1802191448744093
3.8	0.8364158632429626	0.21524428292900177	0.9463000876874145	-0.19041049597404963
3.9	0.8569882390559924	0.1962032333315968	0.9289597150038692	-0.1996927242827731
4.0	0.8756100987677382	0.1762339609033195	0.9092974268256817	-0.2080588642866588
4.1	0.8921932005366369	0.15542807447465362	0.8873623686333753	-0.21550597523058293
4.2	0.9066584781079493	0.13387747695159533	0.8632093666488737	-0.2220347544048435
4.3	0.9189360520310845	0.11167400151111098	0.8368987907984977	-0.22764918058885267
4.4	0.9289652062792513	0.08890908345222572	0.8084964038195901	-0.23235618668389585
4.5	0.9366943336910544	0.06567346478383612	0.7780731968879212	-0.23616536039152516
4.6	0.9420808533674804	0.0420569287446836	0.74570521217672	-0.23908867165274453
4.7	0.945091102883685	0.018148061579409146	0.7114733527908443	-0.24114022545358132
4.8	0.945700207914358	-0.005965960965948987	0.6754631805511506	-0.24233603852099841
4.9	0.9438919316251582	-0.030199564818048828	0.6377647021345036	-0.24269383837728112
5.0	0.9396585059514669	-0.05446894865577694	0.5984721441039564	-0.24223288318760605
5.1	0.9330004466699512	-0.07869223697453755	0.5576837173914166	-0.24097380082246228
5.2	0.9239263539683851	-0.10278961705678377	0.5155013718214642	-0.2389384455609875
5.3	0.9124527000349019	-0.12668346161288252	0.47203054128988226	-0.2361497708811806
5.4	0.8986036050192078	-0.15029843870100057	0.4273798802338298	-0.23263171681600703
5.5	0.8824106025650277	-0.17356161038260126	0.38166099205233167	-0.22840911039871423
5.6	0.863912395974774	-0.1964025214224727	0.33498815015590466	-0.22350757777436772
5.7	0.8431546059436549	-0.21875327919990947	0.2874780123425444	-0.21795346661608814
5.8	0.8201895106905835	-0.2405486258615183	0.23924932921398198	-0.2117737775519739
5.9	0.7950757792166718	-0.26172600361671566	0.19042264736102704	-0.20499610338119553
6.0	0.7678781983380942	-0.2822256139548352	0.1411200080598672	-0.197648574933523
6.1	0.7386673940679431	-0.30199047144818747	0.09146464223243675	-0.18975981250491794
6.2	0.7075195478605998	-0.3209664526986793	0.04158066243329049	-0.1813588818814091
6.3	0.6745161081813249	-0.33910234088682023	-0.008407247367149063	-0.17247525404367192
6.4	0.6397434978224246	-0.3563498662911874	-0.058374143427580086	-0.16313876772441385
6.5	0.6032928173546837	-0.3726637430636288	-0.10819513453010837	-0.15337959406964172
6.6	0.5652595450779725	-0.388001702470593	-0.15774569414324865	-0.14322820273199385
6.7	0.5257432338172532	-0.4023245227437924	-0.20690197167339977	-0.13271532879944528
6.8	0.4848472048988767	-0.4155960556237369	-0.25554110202683167	-0.12187194003546514
6.9	0.4426782396363257	-0.4277832496272834	-0.30354151270842933	-0.11072920397617443
7.0	0.3993462686537165	-0.43885617002490085	-0.35078322768961984	-0.09931845449696002
7.1	0.3549640593787416	-0.44878801547459685	-0.3971481672859602	-0.087671157524056
7.2	0.3096469020436616	-0.4575551312270024	-0.44252044329485246	-0.07581887562632632
7.3	0.2635122945428297	-0.46513701878963504	-0.48678664865569976	-0.06379323127863627
7.4	0.21667962650747302	-0.47151634191749864	-0.5298361409084934	-0.051625868640525006
7.5	0.16926986297252053	-0.47667892878155116	-0.5715613187423437	-0.03934841374247611
7.6	0.12140522802565303	-0.48061377015579876	-0.6118578909427193	-0.02699243301699792
7.7	0.07320888884498816	-0.48331301345749855	-0.6506251370651673	-0.014589390152956907
7.8	0.02480464054847352	-0.48477195247279425	-0.6877661591839741	-0.0021706012889647973
7.9	-0.023683407705250733	-0.48498901260169075	-0.7231881240865121	0.010232811404057036
8.0	-0.07213114490839953	-0.483965731461285	-0.7568024953079282	0.022589967671009632
8.1	-0.12041476821617299	-0.48170673469418407	-0.788525254426195	0.03487027854355866
8.2	-0.1684110902928736	-0.47821970683982823	-0.8182771110644108	0.047043497002547556
8.3	-0.2159978434918437	-0.4735153571395735	-0.8459837010754465	0.05907976977939849
8.4	-0.263053980356904	-0.4676073801616336	-0.8715757724135882	0.07094969012608289
8.5	-0.30945996992243696	-0.4605124111490253	-0.8949893582285835	0.08262435136824467
8.6	-0.3550980892804983	-0.45224997601220085	-0.9161659367494549	0.09407540104335944
8.7	-0.39985270987650157	-0.44284243590786493	-0.9350525775584494	0.10527509541589034
8.8	-0.4436105779902086	-0.4323149263662759	-0.9516020738895161	0.1161963541535209
8.9	-0.48626108885606856	-0.4206952909509238	-0.9657730606206388	0.12681281494324032
9.0	-0.5276965538764448	-0.40801400945659977	-0.977530117665097	0.13709888782219734
9.1	-0.5678124603829937	-0.39430412067438003	-0.9868438585032365	0.1470298089967723
9.2	-0.6065077234054479	-0.3796011397747028	-0.9936910036334645	0.15658169392330823
9.3	-0.6436849289133015	-0.36394297038237194	-0.9980544387588794	0.16573158942554095
9.4	-0.679250568004411	-0.3473698114398178	-0.9999232575641008	0.1744575246268311
9.5	-0.7131152615252586	-0.3299240589771347	-0.999292788975378	0.18273856047970022
9.6	-0.7451939746205736	-0.3116502029291647	-0.9961646088358406	0.19055483768081327
9.7	-0.7754062207250859	-0.29259471916108337	-0.9905465359667132	0.19788762276608676
9.8	-0.8036762545273638	-0.2728059568844747	-0.9824526126243325	0.20471935218828782
9.9	-0.8299332534548698	-0.2523340216656459	-0.9719030694018208	0.21103367418796035
10.0	-0.8541114872504946	-0.23123065424684985	-0.9589242746631385	0.21681548827775643
10.1	-0.8761504752337907	-0.2095491054190742	-0.9435486686359064	0.22205098217004743
10.2	-0.8959951308648479	-0.18734400720206945	-0.9258146823277321	0.22672766598827593
10.3	-0.9135958932551135	-0.16467124060324184	-0.9057666414687044	0.23083440361337895
10.4	-0.9289088452973707	-0.14158780024190395	-0.8834546557201531	0.23436144102795073
10.5	-0.9418958181164213	-0.11815165613910888	-0.858934493426592	0.23730043153263114
10.6	-0.9525244815726691	-0.09442161298584577	-0.8322674422239008	0.23964445772099457
10.7	-0.9607684205826487	-0.07045716721374631	-0.8035201558521553	0.24138805011160427
10.8	-0.9666071970534653	-0.04631836220258588	-0.7727644875559871	0.24252720234802724
10.9	-0.9700263972619837	-0.022065641967783156	-0.7400773104888944	0.2430593828901457
11.0	-0.9710176645443113	0.0022402963212314157	-0.7055403255703919	0.24298354313256162
11.1	-0.9695787171965253	0.02653865063448758	-0.6692398572762613	0.24230012189831504
11.2	-0.965713351523585	0.05076866282431909	-0.6312666378723208	0.24101104626860048
11.3	-0.9594314300098101	0.07486976745117914	-0.5917155806310094	0.23911972872150636
11.4	-0.9507488546210847	0.09878174032332977	-0.5506855425976376	0.2366310605649976
11.5	-0.9396875252859268	0.12244484637982954	-0.5082790774992584	0.23355140166148738
11.6	-0.9262752836396364	0.14579998654597828	-0.4646021794137566	0.22988856645315958
11.7	-0.9105458421527728	0.16878884319129425	-0.4197640178398589	0.22565180630895412
11.8	-0.8925386988020986	0.19135402382218966	-0.373876664830236	0.22085178822547735
11.9	-0.8722990374787521	0.2134392026447374	-0.32705481486974064	0.2155005699253559
12.0	-0.8498776143646516	0.234989259637273	-0.27941549819892586	0.20961157140734676
12.1	-0.8253306305438876	0.25595041677800767	-0.23107778829939138	0.20319954301315846
12.2	-0.798719591151021	0.2762703710793235	-0.18216250427209502	0.19628053008613006
12.3	-0.770111151392658	0.29589842408793654	-0.13279190885251674	0.18887183430685725
12.4	-0.73957694981233	0.3147856075186223	-0.0830894028174964	0.18099197180033813
12.5	-0.707193429201466	0.3328848046986561	-0.03317921654755682	0.1726606281184105
12.6	-0.6730416455910083	0.3501508675104972	0.0168139004843506	0.16389861020999322
12.7	-0.6372070657889086	0.3665407285314965	0.06676499152155635	0.15472779550000784
12.8	-0.5997793539582589	0.38201350808149726	0.11654920485049364	0.1451710782057813
12.9	-0.5608521477590803	0.3965306159020754	0.16604210586495724	0.13525231302727797
13.0	-0.5205228246037364	0.4100558472048032	0.21511998808781552	0.1249962563544815
13.1	-0.4788922586014837	0.42255547284025136	0.2636601823727792	0.11442850514206653
13.2	-0.43606456879174826	0.433998323354458	0.3115413635133787	0.10357543360734832
13.3	-0.3921468592882657	0.44435586671519284	0.35864385349280037	0.09246412791356283
13.4	-0.3472489519771786	0.45360227950654913	0.4048499206165983	0.08112231900543675
13.5	-0.3014831124314965	0.4617145114070928	0.4500440737806176	0.06957831376895302
13.6	-0.25496376972194246	0.4686723427839881	0.49411335113860894	0.057860924691403984
13.7	-0.20780723082008662	0.47445843525312853	0.5369476024480118	0.045999398201588104
13.8	-0.1601313903037658	0.47905837507328736	0.5784397643882002	0.03402334187335417
13.9	-0.11205543608707029	0.4824607092606228	0.618486128163024	0.021962650678440977
14.0	-0.0636995519076158	0.4846569743284669	0.6569865987187891	0.00984743247679693
14.1	-0.015184617312385119	0.4856417175761466	0.6938449449297643	-0.0022920670654025086
14.2	0.03336809410990253	0.48541251086960635	0.7289690401258765	-0.01442553993890517
14.3	0.08183721749716864	0.4839699568757158	0.7622710923614112	-0.02652269144332746
14.4	0.1301015997275236	0.48131768773138306	0.7936678638491531	-0.038553315835531544
14.5	0.17804060192148424	0.4774623561478299	0.8230808790115055	-0.050487371782138
14.6	0.22553440067735656	0.4724136189696161	0.8504366206285648	-0.0622950574244718
14.7	0.27246428728719585	0.4661841132271689	0.8756667135928826	-0.07394688486552559
14.8	0.3187129641855851	0.45878942474061635	0.8987080958116269	-0.08541375389002835
14.9	0.3641648378901966	0.4502480493516135	0.9195031758289707	-0.0966670247309413
15.0	0.40870630770170324	0.44058134687851935	0.9379999767747389	-0.1076785896981258
15.1	0.45222604944106454	0.42981348790870677	0.9541522662795151	-0.11842094348803953
15.2	0.494615293514495	0.4179713935599028	0.9679196720314865	-0.12886725199684737
15.3	0.5357680966105011	0.40508466836021806	0.9792677826862	-0.13899141946303462
15.4	0.5755816063492077	0.3911855264139146	0.9881682338770004	-0.1487681537702217
15.5	0.613956318221748	0.3763087110368924	0.9945987791111761	-0.15817302974547287
15.6	0.6507963241767099	0.3604914080623451	0.998543345374605	-0.1671825502935155
15.7	0.6860095522314769	0.34377315303299355	0.9999920733059188	-0.1757742052130116
15.8	0.7195079965087111	0.32619573251169237	0.998941341839772	-0.18392652754678165
15.9	0.7512079371221465	0.3078030797570142	0.9953937772576199	-0.1916191473242854
16.0	0.7810301493612265	0.28864116502458564	0.9893582466233818	-0.19883284256121544
16.1	0.808900101650879	0.2687578807684641	0.9808498356203995	-0.20554958738810858
16.2	0.8347481417907849	0.24820292202965322	0.9698898108450863	-0.2117525971870853
16.3	0.8585096710078148	0.22702766231094468	0.9565055666515091	-0.21742637062347778
16.4	0.8801253053857919	0.2052850252485969	0.9407305566797726	-0.2225567284668138
16.5	0.8995410242683176	0.18302935240191553	0.9226042102393402	-0.22713084910396283
16.6	0.9167083052629893	0.16031626749151925	0.9021718337562933	-0.23113730065529675
16.7	0.9315842455088648	0.1372025374259896	0.8794844975308649	-0.23456606961353987
16.8	0.9441316689033961	0.1137459304646356	0.8545989080882805	-0.23740858593354805
16.9	0.9543192190201919	0.09000507187128079	0.827577266441983	-0.2396577445102716
17.0	0.9621214374847686	0.06603929742025363	0.7984871126234903	-0.24130792299119128
17.1	0.967518827611838	0.041908505121134504	0.7674011568674872	-0.24235499587873077
17.2	0.9704979031445579	0.017673005533261427	0.7343970978741133	-0.24279634488745128
17.3	0.9710512219734468	-0.006606628955483702	0.699557428602668	-0.24263086553022598
17.4	0.9691774047502474	-0.030869715508506302	0.662969230082182	-0.24185896991703357
17.5	0.9648811383498116	-0.055055612500209655	0.6247239537541924	-0.24048258575951192
17.6	0.9581731641709931	-0.07910387107616085	0.5849171928917617	-0.23850515158389743
17.7	0.9490702513054575	-0.1029543862345506	0.5436484436660883	-0.235931608164472
17.8	0.9375951546411802	-0.1265475470509978	0.5010208564578846	-0.2327683861991054
17.9	0.9237765580050848	-0.14982438567090833	0.45714097803515424	-0.22902339025784307
18.0	0.9076490024867048	-0.17272672469669265	0.4121184852417566	-0.22470597904487635
18.1	0.8892528001218112	-0.19519732260118028	0.366065910862411	-0.21982694202337508
18.2	0.8686339331515762	-0.21718001680351778	0.3190983623493521	-0.21439847246179755
18.3	0.8458439391089154	-0.23861986404969754	0.27133323411363275	-0.20843413696924415
18.4	0.8209397820190995	-0.259463277746622	0.22288991410024592	-0.2019488415961304
18.5	0.7939837100364566	-0.27965816190623505	0.17388948538043356	-0.19495879458514098
18.6	0.7650430998729074	-0.29915404136474916	0.1244544235070617	-0.1874814658656788
18.7	0.7341902884071042	-0.31790218795131703	0.07470829038953478	-0.17953554339322983
18.8	0.7015023918950064	-0.33585574229064	0.024775425453357765	-0.17114088644296116
18.9	0.6670611132337275	-0.35296983093493617	-0.025219365143660497	-0.16231847597435348
19.0	0.6309525377603622	-0.3692016785323715	-0.0751511204618093	-0.15309036219116035
19.1	0.5932669180961693	-0.38451071475148757	-0.12489503711675232	-0.14347960942785565
19.2	0.5540984485738811	-0.39885867569427313	-0.1743267812229814	-0.1335102385004098
19.3	0.5135450298119517	-0.41220969954431413	-0.2233227991637839	-0.12320716666568084
19.4	0.4717080240241919	-0.4245304162108822	-0.2717606264109442	-0.11259614533952748
19.5	0.42869200167640603	-0.43579003074483497	-0.31951919362227366	-0.101703695729433
19.6	0.38460448012327536	-0.4459604003177783	-0.3664791292519284	-0.09055704254264874
19.7	0.3395556548787843	-0.45501610457204317	-0.4125230579170943	-0.07918404593556903
19.8	0.2936581241919022	-0.4629345091656001	-0.4575358937753214	-0.0676131318745576
19.9	0.2470266076159694	-0.46969582235305585	-0.5014051281791989	-0.05587322108232551


==> data/sin_preview.dat <==
t x1 x2 r1 u

0.0	0.0	0.0	0.0	0.6099268111643051
0.1	0.003049634055821526	0.06099268111643052	0.04997916927067833	0.5559823352847739
0.2	0.011928813843888447	0.11659091464490792	0.09983341664682815	0.5023559354600886
0.3	0.02609968498567968	0.1668265081909168	0.14943813247359924	0.449427662221753
0.4	0.04502947411588013	0.2117692744130921	0.19866933079506122	0.39752545328055805
0.5	0.06819402882359214	0.2515218197411479	0.24740395925452294	0.34692910596192167
0.6	0.09508085632751655	0.2862147303373401	0.2955202066613396	0.2978741638970584
0.7	0.12519170018073586	0.3160021467270459	0.3428978074554514	0.2505556927790741
0.8	0.15804469331733584	0.3410577160049533	0.3894183423086505	0.20513192435299576
0.9	0.19317612453959615	0.3615709084402529	0.43496553411123023	0.16172775179088414
1.0	0.23014185414257587	0.37774368361934135	0.479425538604203	0.12043806322038693
1.1	0.26851841282061195	0.38978748994138007	0.5226872289306592	0.08133090344096565
1.2	0.3079038163319548	0.3979205802854766	0.5646424733950355	0.04445045679325745
1.3	0.34791812664446875	0.40236562596480235	0.6051864057360395	0.009819846759067418
1.4	0.3882037884747443	0.4033476106407091	0.6442176872376911	-0.022556249818809927
1.5	0.4284257682897212	0.40109198565882814	0.6816387600233341	-0.05268917397943458
1.6	0.4682715209857068	0.3958230682608847	0.7173560908995228	-0.08060403966853048
1.7	0.5074508076134525	0.38776266429403167	0.7512804051402927	-0.10633766934703208
1.8	0.5456953856961205	0.3771288973593285	0.7833269096274834	-0.12993670569700932
1.9	0.5827585919035684	0.36413522678962756	0.8134155047893737	-0.15145589385972477
2.0	0.6184148351132326	0.3489896374036551	0.8414709848078965	-0.1709565277560325
2.1	0.6524590162148179	0.3318939846280518	0.867423225594017	-0.18850505332892611
2.2	0.6847058894109785	0.3130434792951592	0.8912073600614354	-0.2041718209988264
2.3	0.7149893782355004	0.29262629719527655	0.9127639402605211	-0.2180299792156547
2.4	0.7431618580589497	0.27082329927371107	0.9320390859672264	-0.2301545007142265
2.5	0.7690934154827498	0.24780784920228843	0.9489846193555862	-0.24062133291678467
2.6	0.7926710937383947	0.22374571591060996	0.963558185417193	-0.249506663864405
2.7	0.8137981320101337	0.19879504952416946	0.9757233578266591	-0.25688629508597166
2.8	0.8323932054871208	0.1731064200155723	0.9854497299884603	-0.26283511291664413
2.9	0.8483896719240948	0.14682290872390788	0.9927129910375885	-0.26742664994684806
3.0	0.8617348295467513	0.12008024372922307	0.9974949866040544	-0.27073272850797875
3.1	0.8723891902771337	0.0930069708784252	0.999783764189357	-0.27282317837205144
3.2	0.880325771473116	0.06572465304122005	0.9995736030415051	-0.2737656211515323
3.3	0.8855294086714803	0.03834809092606682	0.9968650284539189	-0.2736253142250013
3.4	0.887996091192962	0.01098555950356669	0.9916648104524686	-0.2724650473763572
3.5	0.8877323219064369	-0.01626094523406903	0.9839859468739369	-0.27034508571436994
3.6	0.8847545019544582	-0.04329545380550602	0.9738476308781951	-0.2673231528294384
3.7	0.8790883408097603	-0.07002776908844986	0.9612752029752999	-0.26345444854067374
3.8	0.8707682916582119	-0.09637321394251724	0.9463000876874145	-0.2587916959843378
3.9	0.8598370117840385	-0.12225238354095103	0.9289597150038692	-0.2533852131903603
4.0	0.8463448473639916	-0.14759090485998705	0.9092974268256817	-0.2472830046839323
4.1	0.8303493418545733	-0.17231920532838027	0.8873623686333753	-0.2405308690310812
4.2	0.8119147669765798	-0.1963722922314884	0.8632093666488737	-0.23317251861820507
4.3	0.79111167516034	-0.2196895440933089	0.8368987907984977	-0.22524970831407065
4.4	0.7680164722094387	-0.24221451492471596	0.8084964038195901	-0.21680237000677188
4.5	0.7427110088669333	-0.26389475192539313	0.7780731968879212	-0.20786875033655347
4.6	0.7152821899227112	-0.2846816269590485	0.74570521217672	-0.19848554925737347
4.7	0.6858215994805196	-0.3045301818847858	0.7114733527908443	-0.18868805735452615
4.8	0.6544251410052684	-0.32339898762023844	0.6754631805511506	-0.17851029012256348
4.9	0.6211926907926317	-0.34125001663249477	0.6377647021345036	-0.16798511766662938
5.0	0.5862277635410491	-0.3580485283991577	0.5984721441039564	-0.15714438853128648
5.1	0.5496371887584769	-0.3737629672522863	0.5576837173914166	-0.14601904658385967
5.2	0.5115307968003289	-0.38836487191067226	0.5155013718214642	-0.13463924008500366
5.3	0.4720211134088366	-0.40182879591917264	0.47203054128988226	-0.1230344222673648
5.4	0.43122306170558256	-0.4141322381459091	0.4273798802338298	-0.11123344291489731
5.5	0.3892536706764172	-0.42525558243739886	0.38166099205233167	-0.09926463059107467
5.6	0.3462317892797219	-0.43518204549650635	0.33498815015590466	-0.0871558653042242
5.7	0.30227780540355015	-0.4438976320269288	0.2874780123425444	-0.07493464152361752
5.8	0.2575133689932392	-0.4513910961792905	0.23924932921398198	-0.06262812157156454
5.9	0.21206111876745232	-0.457653908336447	0.19042264736102704	-0.05026317951478925
6.0	0.16604441203623369	-0.46268022628792593	0.1411200080598672	-0.03786643576419825
6.1	0.1195870572286201	-0.46646686986434577	0.09146464223243675	-0.025464282666528962
6.2	0.07281304882885288	-0.4690132981309987	0.04158066243329049	-0.013082901434434526
6.3	0.025846304508580838	-0.47032158827444215	-0.008407247367149063	-0.0007482708152052283
6.4	-0.021189595672939408	-0.47039641535596266	-0.058374143427580086	0.011513832057796514
6.5	-0.06817166804824669	-0.469245032150183	-0.10819513453010837	0.023677838151210367
6.6	-0.11497778207250894	-0.46687724833506195	-0.15774569414324865	0.035718399847746975
6.7	-0.1614869149067764	-0.4633054083502873	-0.20690197167339977	0.04761041056386709
6.8	-0.20757940368898578	-0.4585443672939006	-0.25554110202683167	0.059329030126475314
6.9	-0.2531371952677435	-0.45261146428125304	-0.30354151270842933	0.07084971535733584
7.0	-0.2980440931190821	-0.4455264927455195	-0.35078322768961984	0.08214825531037688
7.1	-0.34218600111708214	-0.4373116672144818	-0.3971481672859602	0.09320081060839093
7.2	-0.3854511637854883	-0.4279915861536427	-0.44252044329485246	0.10398395633032317
7.3	-0.427730402619201	-0.4175931905206104	-0.48678664865569976	0.11447472790966812
7.4	-0.4689173480317137	-0.4061457177296436	-0.5298361409084934	0.12465066951528649
7.5	-0.5089086664571016	-0.3936806507781149	-0.5715613187423437	0.13448988440136775
7.6	-0.5476042821129063	-0.38023166233797817	-0.6118578909427193	0.14397108672886058
7.7	-0.5849075929130599	-0.3658345536650921	-0.6506251370651673	0.15307365437979145
7.8	-0.6207256800076701	-0.35052718822711293	-0.6877661591839741	0.16177768230549402
7.9	-0.654969510418854	-0.33434941999656353	-0.7231881240865121	0.17006403597124936
8.0	-0.6875541322386541	-0.3173430163994386	-0.7568024953079282	0.1779144044817555
8.1	-0.7183988618561892	-0.2995515759512631	-0.788525254426195	0.18531135299481719
8.2	-0.7474274626863414	-0.2810204406517814	-0.8182771110644108	0.19223837405411898
8.3	-0.774568314881249	-0.2617966032463695	-0.8459837010754465	0.1986799374954403
8.4	-0.7997545755184087	-0.24192860949682546	-0.8715757724135882	0.20462153860457163
8.5	-0.8229243287750684	-0.2214664556363683	-0.8949893582285835	0.21004974422887573
8.6	-0.8440207256175609	-0.20046148121348073	-0.9161659367494549	0.2149522365682445
8.7	-0.8629921125560678	-0.1789662575566563	-0.9350525775584494	0.21931785439432153
8.8	-0.8797921490397618	-0.15703447211722416	-0.9516020738895161	0.22313663146994714
8.9	-0.8943799130941344	-0.13472080897022945	-0.9657730606206388	0.22639983196343633
9.0	-0.9067199948313401	-0.11208082577388581	-0.977530117665097	0.22909998267415824
9.1	-0.916782577495358	-0.08917082750646999	-0.9868438585032365	0.23123090190744283
9.2	-0.9245435057364677	-0.0660477373157257	-0.9936910036334645	0.23278772485772908
9.3	-0.9299843408437516	-0.042768964829952794	-0.9980544387588794	0.23376692537904437
9.4	-0.9330924026998516	-0.019392272292048356	-0.9999232575641008	0.23416633404137918
9.5	-0.9338607982588495	0.004024361112089564	-0.999292788975378	0.23398515239053838
9.6	-0.9322884363856878	0.027422876351143405	-0.9961646088358406	0.23322396334703188
9.7	-0.9283800289338383	0.050745272685846596	-0.9905465359667132	0.23188473769712967
9.8	-0.922146077976768	0.07393374645555956	-0.9824526126243325	0.2299708366458196
9.9	-0.9136028491479828	0.09693083012014152	-0.9719030694018208	0.22748701041760674
10.0	-0.9027723310838807	0.11967953116190219	-0.9589242746631385	0.22443939290615816
10.1	-0.8896821810031597	0.142123470452518	-0.9435486686359064	0.2208354923887119
10.2	-0.8743656564959643	0.16420701969138918	-0.9258146823277321	0.2166841783348689
10.3	-0.856861533635151	0.18587543752487606	-0.9057666414687044	0.21199566435275474
10.4	-0.8372140115608997	0.20707500396015155	-0.8834546557201531	0.2067814873282067
10.5	-0.8154726037282435	0.22775315269297222	-0.858934493426592	0.2010544828244602
10.6	-0.791692016044824	0.24785860097541823	-0.8322674422239008	0.19482875682126605
10.7	-0.7659320121631759	0.2673414766575448	-0.8035201558521553	0.1881196538829952
10.8	-0.7382572662280065	0.28615344204584436	-0.7727644875559871	0.18094372185545518
10.9	-0.7087372034141447	0.30424781423138986	-0.7400773104888944	0.1733186732006152
11.0	-0.6774458286250027	0.3215796815514514	-0.7055403255703919	0.16526334308739798
11.1	-0.6444615437544206	0.3381060158601912	-0.6692398572762613	0.1567976443650467
11.2	-0.6098669539465762	0.35378578029669583	-0.6312666378723208	0.14794251955344842
11.3	-0.5737486633191393	0.36858003225204067	-0.5917155806310094	0.13871988999200552
11.4	-0.5361970606439752	0.3824520212512412	-0.5506855425976376	0.12915260229542988
11.5	-0.4973060955073739	0.3953672814807842	-0.5082790774992584	0.11926437227108089
11.6	-0.45717304549794013	0.40729371870789227	-0.4646021794137566	0.10907972645814892
11.7	-0.41589827499486015	0.41820169135370716	-0.4197640178398589	0.09862394145419405
11.8	-0.37358498615221847	0.42806408549912656	-0.373876664830236	0.08792298119929129
11.9	-0.33033896269630936	0.4368563836190557	-0.32705481486974064	0.07700343239224028
12.0	-0.28626830717244256	0.44455672685827974	-0.27941549819892586	0.0658924382169861
12.1	-0.24148317229552965	0.45114597067997836	-0.23107778829939138	0.05461763056081037
12.2	-0.19609548707472776	0.4566077337360594	-0.18216250427209502	0.043207060908385136
12.3	-0.1502186783965799	0.4609284398268979	-0.13279190885251674	0.03168913009838809
12.4	-0.10396738876339816	0.4640973528367367	-0.0830894028174964	0.02009251713096173
12.5	-0.05745719089406967	0.4661066045498329	-0.03317921654755682	0.008446107215897926
12.6	-0.010804299903006891	0.4669512152714227	0.0168139004843506	-0.003221080747709063
12.7	0.035874716220396834	0.4666291071966518	0.06676499152155635	-0.01487996706928566
12.8	0.08246322710471558	0.46514111048972323	0.11654920485049364	-0.02650148435045658
12.9	0.12884483073193564	0.46249096205467755	0.16604210586495724	-0.03805665056423274
13.0	0.17490364368458222	0.4586852969982543	0.21511998808781552	-0.049516641939156426
13.1	0.22052459017471188	0.45373363280433865	0.2636601823727792	-0.06085286546016909
13.2	0.26559368912784487	0.4476483462583217	0.3115413635133787	-0.0720370307987846
13.3	0.3099983385996831	0.4404446431784433	0.35864385349280037	-0.08304122148794432
13.4	0.3536275968100877	0.43214052102964884	0.4048499206165983	-0.09383796515901875
13.5	0.3963724590872575	0.42275672451374696	0.4500440737806176	-0.10440030266174755
13.6	0.43812613002532347	0.4123166942475722	0.49411335113860894	-0.11470185589089803
13.7	0.4787842901706262	0.4008465086584824	0.5369476024480118	-0.12471689414750932
13.8	0.5182453565657369	0.3883748192437315	0.5784397643882002	-0.1344203988665924
13.9	0.5564107364957771	0.37493277935707225	0.618486128163024	-0.14378812654757356
14.0	0.5931850737987464	0.3605539667023149	0.6569865987187891	-0.15279666972885717
14.1	0.6284764871203337	0.34527429972942913	0.6938449449297643	-0.16142351585305212
14.2	0.6621967995140113	0.32913194814412394	0.7289690401258765	-0.1696471038749173
14.3	0.6942617588090491	0.3121672377566322	0.7622710923614112	-0.17744687847012622
14.4	0.7245912481923616	0.2944225499096196	0.7936678638491531	-0.18480334170917212
14.5	0.7531094864747777	0.27594221573870237	0.8230808790115055	-0.1916981020672631
14.6	0.7797452175383116	0.25677240553197606	0.8504366206285648	-0.19811392064785385
14.7	0.80443188848827	0.23696101346719067	0.8756667135928826	-0.20403475450479688
14.8	0.8271078160624651	0.216557538016711	0.8987080958116269	-0.20944579695522794
14.9	0.84771634087936	0.1956129583211882	0.9195031758289707	-0.21433351478311938
15.0	0.8662059691375632	0.17417960684287626	0.9379999767747389	-0.21909112227119149
15.1	0.8825284742104949	0.1522704946157571	0.9541522662795151	-0.2235951656909908
15.2	0.8966375478436156	0.12991097804665802	0.9679196720314865	-0.22773593643168163
15.3	0.908489965966123	0.10713738440348985	0.9792677826862	-0.23141686388548344
15.4	0.9180466200870445	0.08399569801494151	0.9881682338770004	-0.23455384796515763
15.5	0.9252734206487129	0.06054031321842575	0.9945987791111761	-0.23707455018619852
15.6	0.9301420792196244	0.03683285819980589	0.998543345374605	-0.23891766007890924
15.7	0.9326307767392105	0.012941092191914964	0.9999920733059188	-0.24003215165769393
15.8	0.9327247252001135	-0.011062122973854428	0.998941341839772	-0.240376542770931
15.9	0.9304166301888734	-0.03509977725094753	0.9953937772576199	-0.239918168385907
16.0	0.9257070616218491	-0.059091594089538235	0.9893582466233818	-0.23863247722990116
16.1	0.9186047398267457	-0.08295484181252835	0.9808498356203995	-0.23650235970800332
16.2	0.9091267438469529	-0.10660507778332869	0.9698898108450863	-0.23351751364752063
16.3	0.8972986485003824	-0.12995682914808077	0.9565055666515091	-0.22967385317307082
16.4	0.8831545963197089	-0.15292421446538784	0.9407305566797726	-0.2249729648897347
16.5	0.8667373100487216	-0.17542151095436131	0.9226042102393402	-0.21942161453784342
16.6	0.8480980508805962	-0.19736367240814567	0.9021718337562933	-0.21303130637404574
16.7	0.8272965271079114	-0.21866680304555025	0.8794844975308649	-0.20581789672235404
16.8	0.8044007573197445	-0.23924859271778565	0.8545989080882805	-0.19780126241692922
16.9	0.7794868917358813	-0.25902871895947854	0.827577266441983	-0.1890050242175286
17.0	0.7526389947188458	-0.2779292213812314	0.7984871126234903	-0.17945632471008796
17.1	0.7239487909571722	-0.29587485385224016	0.7674011568674872	-0.16918565970013466
17.2	0.6935153772734475	-0.3127934198222536	0.7343970978741133	-0.15822676165727076
17.3	0.6614449014829358	-0.3286160959879807	0.699557428602668	-0.14661653336629543
17.4	0.6278502092173063	-0.34327774932461025	0.662969230082182	-0.13439502957647614
17.5	0.5928504591369629	-0.35671725228225787	0.6247239537541924	-0.12160548410697525
17.6	0.5565707064882022	-0.3688778006929554	0.5849171928917617	-0.10829437955602712
17.7	0.5191414545211266	-0.3797072386485581	0.5436484436660883	-0.09451155646664992
17.8	0.4806981728739375	-0.3891583942952231	0.5010208564578846	-0.08031035851561728
17.9	0.44138078165183714	-0.3971894301467848	0.45714097803515424	-0.06574781000890285
18.0	0.40133309958711416	-0.4037642111476751	0.4121184852417566	-0.05088482167932629
18.1	0.36070225436395	-0.4088526933156077	0.366065910862411	-0.03578642048592603
18.2	0.31963805292995956	-0.4124313353642003	0.3190983623493521	-0.02052199880400417
18.3	0.27829230939951954	-0.4144835352446007	0.27133323411363275	-0.005165578066249462
18.4	0.2368181279847282	-0.41500009305122565	0.22288991410024592	0.010203918435883695
18.5	0.19536913827178506	-0.4139797012076373	0.17388948538043356	0.025502389257101108
18.6	0.15409868009730684	-0.41142946228192717	0.1244544235070617	0.040640281080093106
18.7	0.1131589352745146	-0.40736543417391785	0.07470829038953478	0.05552232407788412
18.8	0.07270000347751222	-0.40181320176612945	0.024775425453357765	0.07004728332377687
18.9	0.03286891971751816	-0.39480847343375175	-0.025219365143660497	0.08410773371034001
19.0	-0.006191388957305318	-0.38639770006271773	-0.0751511204618093	0.09758986636257434
19.1	-0.044343209631764226	-0.37663871342646027	-0.12489503711675232	0.11037333508331153
19.2	-0.0814552142989937	-0.36560137991812913	-0.1743267812229814	0.12233115194728347
19.3	-0.1174036965310702	-0.35336826472340077	-0.2233227991637839	0.13332964176188808
19.4	-0.15207387479460086	-0.340035300547212	-0.2717606264109442	0.14322846573218606
19.5	-0.18536126252066112	-0.3257124539739934	-0.31951919362227366	0.15188072530052102
19.6	-0.21717310429155787	-0.3105243814439413	-0.3664791292519284	0.1591331577699278
19.7	-0.24742987664710236	-0.2946110656669485	-0.4125230579170943	0.16482643595816815
19.8	-0.2760668510340064	-0.2781284220711317	-0.4575358937753214	0.16879558475629147
19.9	-0.30303571531733814	-0.26124886359550253	-0.5014051281791989	0.1708705280719614


==> data/sin_refcond.dat <==
t x1 x2 r1 u

0.0	0.0	0.0	0.0	0.609926811164786
0.1	0.0030496340558239304	0.0609926811164786	0.04997916927067833	0.555982335285199
0.2	0.011928813843897787	0.1165909146449985	0.09983341664682815	0.5023559354604569
0.3	0.026099684985699922	0.1668265081910442	0.14943813247359924	0.44942766222206565
0.4	0.045029474115914674	0.21176927441325077	0.19866933079506122	0.3975254532808215
0.5	0.06819402882364387	0.2515218197413329	0.24740395925452294	0.34692910596213683
0.6	0.09508085632758785	0.28621473033754663	0.2955202066613396	0.29787416389722654
0.7	0.12519170018082865	0.3160021467272693	0.3428978074554514	0.2505556927792056
0.8	0.15804469331745158	0.34105771600518986	0.3894183423086505	0.20513192435308653
0.9	0.19317612453973598	0.3615709084404985	0.43496553411123023	0.16172775179093826
1.0	0.23014185414274055	0.3777436836195923	0.479425538604203	0.12043806322040164
1.1	0.2685184128208018	0.3897874899416325	0.5226872289306592	0.08133090344095827
1.2	0.30790381633216984	0.3979205802857283	0.5646424733950355	0.04445045679322379
1.3	0.3479181266447088	0.40236562596505066	0.6051864057360395	0.00981984675900845
1.4	0.38820378847500886	0.4033476106409515	0.6442176872376911	-0.022556249818889842
1.5	0.42842576829000956	0.4010919856590625	0.6816387600233341	-0.05268917397953563
1.6	0.46827152098601815	0.39582306826110897	0.7173560908995228	-0.08060403966864721
1.7	0.5074508076137858	0.3877626642942442	0.7512804051402927	-0.10633766934717584
1.8	0.5456953856964744	0.37712889735952665	0.7833269096274834	-0.1299367056971554
1.9	0.5827585919039412	0.3641352267898111	0.8134155047893737	-0.1514558938598913
2.0	0.6184148351136228	0.34898963740382194	0.8414709848078965	-0.1709565277562064
2.1	0.652459016215224	0.3318939846282013	0.867423225594017	-0.1885050533291025
2.2	0.6847058894113985	0.313043479295291	0.8912073600614354	-0.2041718209990034
2.3	0.7149893782359326	0.2926262971953907	0.9127639402605211	-0.218029979215835
2.4	0.7431618580593925	0.27082329927380716	0.9320390859672264	-0.23015450071441704
2.5	0.7690934154832011	0.24780784920236545	0.9489846193555862	-0.2406213329169754
2.6	0.7926710937388527	0.2237457159106679	0.963558185417193	-0.24950666386458958
2.7	0.8137981320105966	0.19879504952420896	0.9757233578266591	-0.2568862950861657
2.8	0.8323932054875867	0.1731064200155924	0.9854497299884603	-0.26283511291683653
2.9	0.8483896719245618	0.14682290872390874	0.9927129910375885	-0.26742664994703025
3.0	0.8617348295472176	0.12008024372920571	0.9974949866040544	-0.27073272850816094
3.1	0.8723891902775973	0.09300697087838962	0.999783764189357	-0.2728231783722322
3.2	0.8803257714735752	0.0657246530411664	0.9995736030415051	-0.27376562115170994
3.3	0.8855294086719332	0.03834809092599541	0.9968650284539189	-0.27362531422517294
3.4	0.887996091193407	0.010985559503478112	0.9916648104524686	-0.2724650473765219
3.5	0.8877323219068721	-0.01626094523417408	0.9839859468739369	-0.27034508571452986
3.6	0.884754501954882	-0.04329545380562706	0.9738476308781951	-0.26732315282958935
3.7	0.8790883408101714	-0.070027769088586	0.9612752029752999	-0.2634544485408193
3.8	0.8707682916586087	-0.09637321394266793	0.9463000876874145	-0.2587916959844748
3.9	0.8598370117844195	-0.12225238354111541	0.9289597150038692	-0.253385213190488
4.0	0.8463448473643556	-0.1475909048601642	0.9092974268256817	-0.24728300468405534
4.1	0.8303493418549188	-0.17231920532856976	0.8873623686333753	-0.24053086903119694
4.2	0.8119147669769059	-0.19637229223168945	0.8632093666488737	-0.2331725186183114
4.3	0.7911116751606454	-0.2196895440935206	0.8368987907984977	-0.22524970831417046
4.4	0.7680164722097225	-0.24221451492493765	0.8084964038195901	-0.2168023700068619
4.5	0.7427110088671944	-0.26389475192562384	0.7780731968879212	-0.20786875033663513
4.6	0.7152821899229489	-0.28468162695928734	0.74570521217672	-0.19848554925744807
4.7	0.6858215994807328	-0.30453018188503217	0.7114733527908443	-0.18868805735459288
4.8	0.6544251410054567	-0.32339898762049146	0.6754631805511506	-0.1785102901226172
4.9	0.6211926907927945	-0.3412500166327532	0.6377647021345036	-0.16798511766667748
5.0	0.5862277635411858	-0.3580485283994209	0.5984721441039564	-0.15714438853132562
5.1	0.5496371887585871	-0.3737629672525535	0.5576837173914166	-0.14601904658389214
5.2	0.5115307968004124	-0.3883648719109427	0.5155013718214642	-0.13463924008503053
5.3	0.4720211134088929	-0.40182879591944576	0.47203054128988226	-0.12303442226738139
5.4	0.4312230617056115	-0.4141322381461839	0.4273798802338298	-0.1112334429148984
5.5	0.38925367067641864	-0.4252555824376737	0.38166099205233167	-0.09926463059107708
5.6	0.3462317892796959	-0.4351820454967814	0.33498815015590466	-0.08715586530421532
5.7	0.3022778054034967	-0.44389763202720295	0.2874780123425444	-0.07493464152360266
5.8	0.25751336899315835	-0.4513910961795632	0.23924932921398198	-0.06262812157154397
5.9	0.21206111876734432	-0.4576539083367176	0.19042264736102704	-0.0502631795147564
6.0	0.16604441203609877	-0.4626802262881932	0.1411200080598672	-0.03786643576415903
6.1	0.11958705722845865	-0.4664668698646091	0.09146464223243675	-0.02546428266648398
6.2	0.07281304882866531	-0.46901329813125753	0.04158066243329049	-0.013082901434384144
6.3	0.02584630450836763	-0.47032158827469595	-0.008407247367149063	-0.0007482708151485281
6.4	-0.02118959567317771	-0.4703964153562108	-0.058374143427580086	0.01151383205785627
6.5	-0.06817166804850952	-0.4692450321504252	-0.10819513453010837	0.02367783815128478
6.6	-0.11497778207279562	-0.4668772483352967	-0.15774569414324865	0.03571839984782756
6.7	-0.16148691490708614	-0.4633054083505139	-0.20690197167339977	0.047610410563952314
6.8	-0.20757940368931777	-0.4585443672941187	-0.25554110202683167	0.059329030126570405
6.9	-0.25313719526809675	-0.45261146428146165	-0.30354151270842933	0.07084971535742503
7.0	-0.2980440931194558	-0.44552649274571915	-0.35078322768961984	0.08214825531047949
7.1	-0.3421860011174753	-0.4373116672146712	-0.3971481672859602	0.09320081060848855
7.2	-0.3854511637859	-0.4279915861538223	-0.44252044329485246	0.10398395633043897
7.3	-0.42773040261963	-0.4175931905207784	-0.48678664865569976	0.11447472790977808
7.4	-0.468917348032159	-0.4061457177298006	-0.5298361409084934	0.12465066951539856
7.5	-0.5089086664575622	-0.39368065077826075	-0.5715613187423437	0.13448988440148554
7.6	-0.5476042821133809	-0.3802316623381122	-0.6118578909427193	0.14397108672898548
7.7	-0.5849075929135471	-0.3658345536652136	-0.6506251370651673	0.15307365437991496
7.8	-0.620725680008169	-0.3505271882272221	-0.6877661591839741	0.1617776823056203
7.9	-0.654969510419363	-0.33434941999666007	-0.7231881240865121	0.17006403597138248
8.0	-0.6875541322391722	-0.31734301639952184	-0.7568024953079282	0.17791440448189047
8.1	-0.7183988618567149	-0.2995515759513328	-0.788525254426195	0.18531135299494927
8.2	-0.7474274626868733	-0.2810204406518379	-0.8182771110644108	0.19223837405425784
8.3	-0.7745683148817858	-0.26179660324641213	-0.8459837010754465	0.19867993749558277
8.4	-0.7997545755189491	-0.24192860949685385	-0.8715757724135882	0.2046215386047048
8.5	-0.8229243287756111	-0.22146645563638337	-0.8949893582285835	0.21004974422901085
8.6	-0.8440207256181044	-0.20046148121348228	-0.9161659367494549	0.21495223656838325
8.7	-0.8629921125566107	-0.17896625755664397	-0.9350525775584494	0.2193178543944558
8.8	-0.8797921490403028	-0.1570344721171984	-0.9516020738895161	0.2231366314700818
8.9	-0.8943799130946721	-0.13472080897019023	-0.9657730606206388	0.2263998319635753
9.0	-0.9067199948318733	-0.1120808257738327	-0.977530117665097	0.22909998267429185
9.1	-0.9167825774958851	-0.08917082750640351	-0.9868438585032365	0.2312309019075721
9.2	-0.9245435057369876	-0.0660477373156463	-0.9936910036334645	0.2327877248578592
9.3	-0.929984340844263	-0.042768964829860374	-0.9980544387588794	0.23376692537917304
9.4	-0.9330924027003531	-0.01939227229194307	-0.9999232575641008	0.23416633404150392
9.5	-0.9338607982593399	0.004024361112207324	-0.999292788975378	0.23398515239065848
9.6	-0.9322884363861659	0.027422876351273173	-0.9961646088358406	0.23322396334715276
9.7	-0.9283800289343028	0.050745272685988455	-0.9905465359667132	0.23188473769724474
9.8	-0.9221460779772178	0.07393374645571293	-0.9824526126243325	0.22997083664593387
9.9	-0.9136028491484168	0.09693083012030632	-0.9719030694018208	0.22748701041771272
10.0	-0.9027723310842977	0.1196795311620776	-0.9589242746631385	0.2244393929062583
10.1	-0.8896821810035586	0.14212347045270343	-0.9435486686359064	0.22083549238881073
10.2	-0.8743656564963442	0.16420701969158452	-0.9258146823277321	0.2166841783349608
10.3	-0.856861533635511	0.1858754375250806	-0.9057666414687044	0.21199566435284084
10.4	-0.8372140115612388	0.20707500396036468	-0.8834546557201531	0.20678148732828736
10.5	-0.8154726037285609	0.2277531526931934	-0.858934493426592	0.2010544828245366
10.6	-0.7916920160451189	0.24785860097564708	-0.8322674422239008	0.19482875682133602
10.7	-0.7659320121634475	0.2673414766577807	-0.8035201558521553	0.18811965388305887
10.8	-0.7382572662282542	0.28615344204608656	-0.7727644875559871	0.18094372185551244
10.9	-0.708737203414368	0.3042478142316378	-0.7400773104888944	0.1733186732006679
11.0	-0.6774458286252009	0.32157968155170463	-0.7055403255703919	0.16526334308744342
11.1	-0.6444615437545932	0.33810601586044897	-0.6692398572762613	0.1567976443650858
11.2	-0.6098669539467229	0.35378578029695756	-0.6312666378723208	0.14794251955348287
11.3	-0.5737486633192597	0.36858003225230584	-0.5917155806310094	0.13871988999203244
11.4	-0.5361970606440689	0.38245202125150907	-0.5506855425976376	0.1291526022954489
11.5	-0.49730609550744076	0.39536728148105393	-0.5082790774992584	0.11926437227109367
11.6	-0.45717304549797994	0.4072937187081633	-0.4646021794137566	0.10907972645815577
11.7	-0.4158982749948728	0.41820169135397883	-0.4197640178398589	0.0986239414541949
11.8	-0.373584986152204	0.42806408549939834	-0.373876664830236	0.0879229811992848
11.9	-0.3303389626962677	0.4368563836193268	-0.32705481486974064	0.07700343239222196
12.0	-0.28626830717237395	0.444556726858549	-0.27941549819892586	0.06589243821696437
12.1	-0.24148317229543423	0.4511459706802455	-0.23107778829939138	0.05461763056077886
12.2	-0.1960954870746058	0.45660773373632335	-0.18216250427209502	0.04320706090835228
12.3	-0.15021867839643172	0.4609284398271586	-0.13279190885251674	0.031689130098348624
12.4	-0.10396738876322412	0.46409735283699344	-0.0830894028174964	0.020092517130916917
12.5	-0.057457190893870184	0.4661066045500851	-0.03317921654755682	0.008446107215854825
12.6	-0.010804299902782396	0.4669512152716706	0.0168139004843506	-0.0032210807477724627
12.7	0.0358747162206458	0.4666291071968934	0.06676499152155635	-0.014879967069350608
12.8	0.08246322710498839	0.4651411104899583	0.11654920485049364	-0.026501484350535745
12.9	0.12884483073223155	0.46249096205490475	0.16604210586495724	-0.03805665056430531
13.0	0.1749036436849005	0.4586852969984742	0.21511998808781552	-0.0495166419392396
13.1	0.22052459017505172	0.45373363280455026	0.2636601823727792	-0.06085286546025608
13.2	0.26559368912820547	0.4476483462585247	0.3115413635133787	-0.07203703079887525
13.3	0.30999833860006354	0.44044464317863713	0.35864385349280037	-0.08304122148803696
13.4	0.3536275968104871	0.4321405210298334	0.4048499206165983	-0.09383796515912009
13.5	0.3963724590876749	0.4227567245139214	0.4500440737806176	-0.10440030266185563
13.6	0.43812613002575773	0.4123166942477358	0.49411335113860894	-0.11470185589100368
13.7	0.47878429017107627	0.40084650865863547	0.5369476024480118	-0.12471689414762062
13.8	0.5182453565662017	0.3883748192438734	0.5784397643882002	-0.13442039886671373
13.9	0.5564107364962555	0.37493277935720204	0.618486128163024	-0.1437881265476966
14.0	0.5931850737992372	0.3605539667024324	0.6569865987187891	-0.15279666972898465
14.1	0.6284764871208356	0.34527429972953394	0.6938449449297643	-0.16142351585318376
14.2	0.6621967995145231	0.32913194814421554	0.7289690401258765	-0.16964710387504534
14.3	0.6942617588095695	0.312167237756711	0.7622710923614112	-0.17744687847025795
14.4	0.7245912481928893	0.2944225499096852	0.7936678638491531	-0.18480334170930826
14.5	0.7531094864753113	0.2759422157387544	0.8230808790115055	-0.19169810206739823
14.6	0.7797452175388497	0.2567724055320146	0.8504366206285648	-0.19811392064799108
14.7	0.8044318884888112	0.2369610134672155	0.8756667135928826	-0.20403475450493289
14.8	0.8271078160630081	0.2165575380167222	0.8987080958116269	-0.20944579695536106
14.9	0.8477163408799034	0.19561295832118608	0.9195031758289707	-0.21433351478325696
15.0	0.8662059691381058	0.17417960684286038	0.9379999767747389	-0.2190911222713309
15.1	0.8825284742110352	0.15227049461572728	0.9541522662795151	-0.22359516569113583
15.2	0.8966375478441523	0.1299109780466137	0.9679196720314865	-0.22773593643183682
15.3	0.9084899659666544	0.10713738440343001	0.9792677826862	-0.23141686388564586
15.4	0.9180466200875692	0.08399569801486542	0.9881682338770004	-0.23455384796533255
15.5	0.9252734206492291	0.06054031321833217	0.9945987791111761	-0.237074550186384
15.6	0.9301420792201305	0.03683285819969377	0.998543345374605	-0.2389176600790971
15.7	0.9326307767397043	0.012941092191784062	0.9999920733059188	-0.24003215165788905
15.8	0.9327247252005932	-0.011062122974004843	0.998941341839772	-0.24037654277113163
15.9	0.9304166301893371	-0.03509977725111801	0.9953937772576199	-0.23991816838611216
16.0	0.9257070616222948	-0.05909159408972922	0.9893582466233818	-0.23863247723010622
16.1	0.9186047398271713	-0.08295484181273985	0.9808498356203995	-0.2365023597082034
16.2	0.9091267438473563	-0.1066050777835602	0.9698898108450863	-0.233517513647717
16.3	0.8972986485007617	-0.1299568291483319	0.9565055666515091	-0.2296738531732545
16.4	0.8831545963200622	-0.15292421446565735	0.9407305566797726	-0.22497296488990762
16.5	0.866737310049047	-0.1754215109546481	0.9226042102393402	-0.21942161453800166
16.6	0.8480980508808921	-0.19736367240844827	0.9021718337562933	-0.21303130637418816
16.7	0.8272965271081764	-0.21866680304586708	0.8794844975308649	-0.20581789672248085
16.8	0.8044007573199773	-0.23924859271811516	0.8545989080882805	-0.19780126241703483
16.9	0.7794868917360805	-0.25902871895981866	0.827577266441983	-0.18900502421761078
17.0	0.7526389947190106	-0.2779292213815797	0.7984871126234903	-0.17945632471014628
17.1	0.7239487909573019	-0.2958748538525943	0.7674011568674872	-0.16918565970016822
17.2	0.6935153772735416	-0.31279341982261116	0.7343970978741133	-0.15822676165727564
17.3	0.6614449014829942	-0.32861609598833874	0.699557428602668	-0.14661653336627437
17.4	0.6278502092173289	-0.3432777493249662	0.662969230082182	-0.1343950295764275
17.5	0.5928504591369502	-0.3567172522826089	0.6247239537541924	-0.1216054841068961
17.6	0.5565707064881549	-0.3688778006932985	0.5849171928917617	-0.10829437955592053
17.7	0.5191414545210454	-0.37970723864889055	0.5436484436660883	-0.09451155646651453
17.8	0.4806981728738238	-0.389158394295542	0.5010208564578846	-0.08031035851545885
17.9	0.44138078165169237	-0.3971894301470879	0.45714097803515424	-0.06574781000872476
18.0	0.40133309958693997	-0.4037642111479604	0.4121184852417566	-0.05088482167912494
18.1	0.3607022543637483	-0.40885269331587293	0.366065910862411	-0.03578642048570021
18.2	0.3196380529297325	-0.41243133536444293	0.3190983623493521	-0.020521998803761647
18.3	0.2782923093992694	-0.41448353524481907	0.27133323411363275	-0.005165578065991558
18.4	0.23681812798445756	-0.4150000930514182	0.22288991410024592	0.010203918436153188
18.5	0.1953691382714965	-0.4139797012078029	0.17388948538043356	0.02550238925737878
18.6	0.15409868009700312	-0.41142946228206506	0.1244544235070617	0.0406402810803813
18.7	0.11315893527419851	-0.40736543417402693	0.07470829038953478	0.05552232407816612
18.8	0.07270000347718665	-0.4018132017662103	0.024775425453357765	0.07004728332405838
18.9	0.032868919717185904	-0.3948084734338045	-0.025219365143660497	0.08410773371061611
19.0	-0.006191388957641466	-0.3863977000627429	-0.0751511204618093	0.09758986636284213
19.1	-0.044343209632101546	-0.37663871342645866	-0.12489503711675232	0.11037333508356531
19.2	-0.08145521429932959	-0.36560137991810215	-0.1743267812229814	0.12233115194751792
19.3	-0.11740369653140222	-0.35336826472335037	-0.2233227991637839	0.1333296417621023
19.4	-0.15207387479492673	-0.34003530054714015	-0.2717606264109442	0.1432284657323773
19.5	-0.18536126252097887	-0.3257124539739024	-0.31951919362227366	0.1518807253006851
19.6	-0.21717310429186568	-0.31052438144383393	-0.3664791292519284	0.1591331577700631
19.7	-0.24742987664739874	-0.2946110656668276	-0.4125230579170943	0.16482643595827967
19.8	-0.27606685103429013	-0.27812842207099964	-0.4575358937753214	0.1687955847563757
19.9	-0.3030357153176082	-0.2612488635953621	-0.5014051281791989	0.17087052807202077


==> data/step_avgref.dat <==
t x1 x2 r1 u
0.0	0.0	0.0	0.0	0.01853455801458203
0.1	9.267279007291017e-5	0.0018534558014582031	0.0	0.0344667440171974
0.2	0.0004503520903047175	0.005300130203177943	0.0	0.047990182976073485
0.3	0.0012203160255028793	0.010099148500785292	0.0	0.059295430567113096
0.4	0.0025267080284169744	0.016028691557496602	0.0	0.06856860974581662
0.5	0.004472420232895718	0.022885552532078263	0.0	0.07599026719732632
0.6	0.007140926822090176	0.030484579251810896	0.0	0.08173443142754966
0.7	0.010598056904409013	0.038658022394565866	0.0	0.08596785478124304
0.8	0.014893698417771814	0.04725480787269017	0.0	0.08884942229145398
0.9	0.0200634263164981	0.05613975010183557	0.0	0.09052971096054362
1.0	0.026130049881484374	0.06519272119788994	0.0	0.09115068382958488
1.1	0.03310507542042129	0.07430778958084842	0.0	0.09084550399523472
1.2	0.04099008189848231	0.08339233998037189	0.0	0.08973845456782598
1.3	0.04977800816935862	0.09236618543715448	0.0	0.08794495141940097
1.4	0.05945435147017108	0.10116068057909458	0.0	0.08557163643515046
1.5	0.06999827771025628	0.10971784422260963	0.0	0.08271653984691811
1.6	0.08138364483175184	0.11798949820730145	0.0	0.07946930108501138
1.7	0.09357994115790703	0.1259364283158026	0.0	0.07591143842758463
1.8	0.10655314118162522	0.13352757215856106	0.0	0.07211665854939638
1.9	0.1202664816902283	0.1407392380135007	0.0	0.06815119786890847
2.0	0.1346811614809229	0.14755435780039153	0.0	0.06407418836033114
2.1	0.1497569682027637	0.15396177663642463	0.0	0.05993804123226184
2.2	0.16545283607256747	0.15995558075965083	0.0	0.05578884257420094
2.3	0.18172733836140356	0.16553446501707092	0.0	0.051666755734956646
2.4	0.19853911864178544	0.1707011405905666	0.0	0.047606425821160564
2.5	0.21584726482994793	0.17546178317268266	0.0	0.04363738228924647
2.6	0.23361163005866242	0.1798255214016073	0.0	0.03978443615002368
2.7	0.2517931043795733	0.18380396501660967	0.0	0.03606806881127752
2.8	0.27035384122529066	0.18741077189773742	0.0	0.032504810051541745
2.9	0.2892574424653221	0.1906612529028916	0.0	0.02910760304750562
3.0	0.3084691057708488	0.19357201320764217	0.0	0.025886154770088373
3.1	0.3279557378654635	0.196160628684651	0.0	0.022847270420662584
3.2	0.34768603708603196	0.19844535572671726	0.0	0.019995170901085685
3.3	0.36763054851320914	0.20044487281682583	0.0	0.017331792600390996
3.4	0.3877616947578937	0.20217805207686493	0.0	0.014857069038919141
3.5	0.4080537853107748	0.20366375898075684	0.0	0.012569194138993036
3.6	0.4284830071795454	0.20492067839465614	0.0	0.010464867091836695
3.7	0.4490273993544702	0.2059671651038398	0.0	0.008539518964931766
3.8	0.46966681345967887	0.20682111700033298	0.0	0.006787521344321133
3.9	0.4903828627664338	0.2074998691347651	0.0	0.005202377434235019
4.0	0.5111588615670815	0.2080201068781886	0.0	0.0037768961436073613
4.1	0.5319797567356184	0.20839779649254933	0.0	0.0025033497772585477
4.2	0.5528320531337596	0.2086481314702752	0.0	0.001373616020420786
4.3	0.5737037343608892	0.20878549307231728	0.0	0.0003793049606117994
4.4	0.594584180192924	0.20882342356837846	0.0	-0.0004881280681696744
4.5	0.615464081909421	0.2087746107615615	0.0	-0.0012372830053856423
4.6	0.6363353565705503	0.20865088246102295	0.0	-0.0018767281173972857
4.7	0.6571910611760656	0.20846320964928322	0.0	-0.0024149247465402998
4.8	0.6780253075172613	0.2082217171746292	0.0	-0.0028601629194349157
4.9	0.698833178420127	0.2079357008826857	0.0	-0.003220506987197726
5.0	0.7196106459734596	0.20761365018396594	1.0	-0.022038308500340678
5.1	0.7402618194493545	0.20540981933393188	1.0	-0.038184123442672815
5.2	0.7606118807655343	0.2015914069896646	1.0	-0.05185872622092101
5.3	0.7805117278333963	0.1964055343675725	1.0	-0.06325946325954457
5.4	0.7998359839538559	0.19007958804161804	1.0	-0.07257887367920927
5.5	0.8184810483896217	0.1828217006736971	1.0	-0.08000353540900704
5.6	0.8363632007799464	0.1748213471327964	1.0	-0.08571311786262382
5.7	0.8534167699039129	0.16625003534653401	1.0	-0.08987962286891554
5.8	0.8695923753242217	0.15726207305964246	1.0	-0.09266679620392183
5.9	0.8848552486491664	0.14799539343925028	1.0	-0.09422969280520989
6.0	0.8991836395290654	0.13857242415872928	1.0	-0.09471437954411098
6.1	0.9125673100472178	0.12910098620431817	1.0	-0.09425776027107875
6.2	0.9250061198662942	0.1196752101772103	1.0	-0.09298750872071482
6.3	0.9365087033404117	0.11037645930513883	1.0	-0.0910220957536702
6.4	0.9470912387921573	0.10127424972977181	1.0	-0.08847089831161914
6.5	0.9567763092735764	0.09242715989860989	1.0	-0.08543437835988936
6.6	0.965591853371638	0.08388372206262096	1.0	-0.08200432098125839
6.7	0.9735702039729938	0.07568328996449512	1.0	-0.07826412165739405
6.8	0.9807472123611564	0.06785687779875572	1.0	-0.07428911362524551
6.9	0.9871614545729057	0.060427966436231176	1.0	-0.07014692701922051
7.0	0.9928535165814328	0.053413273734309125	1.0	-0.06589787230256573
7.1	0.997865354593351	0.04682348650405255	1.0	-0.061595341249279165
7.2	1.0022397265375098	0.04066395237912463	1.0	-0.057286219459021355
7.3	1.0060196906781271	0.03493533043322249	1.0	-0.0530113050696668
7.4	1.009248167196101	0.02963419992625581	1.0	-0.04880572897443874
7.5	1.0119675585438546	0.02475362702881194	1.0	-0.04469937245204893
7.6	1.0142194243844755	0.020283689783607048	1.0	-0.040717278678785496
7.7	1.0160442069694422	0.016211961915728497	1.0	-0.03688005511129764
7.8	1.0174810028854586	0.012523956404598732	1.0	-0.033204264208253155
7.9	1.0185673772048773	0.009203529983773417	1.0	-0.029702800399221255
8.0	1.0193392162012587	0.006233249943851292	1.0	-0.026385251610781774
8.1	1.01983061493759	0.0035947247827731142	1.0	-0.02325824402469615
8.2	1.0200737961957438	0.001268900380303499	1.0	-0.02032576907207303
8.3	1.0200990573884139	-0.000763676526903804	1.0	-0.017589491962752283
8.4	1.0199347422759097	-0.0025226257231790324	1.0	-0.015049041312130675
8.5	1.0196072344970313	-0.0040275298543921	1.0	-0.012702279660261733
8.6	1.0191409701132907	-0.005297757820418273	1.0	-0.010545554881984998
8.7	1.018558466556839	-0.006352313308616773	1.0	-0.008573932664185066
8.8	1.0178803655626563	-0.0072097065750352796	1.0	-0.006781410378539284
8.9	1.01712548785326	-0.007887847612889208	1.0	-0.0051611128075543635
9.0	1.0163108975279334	-0.008403958893644644	1.0	-0.0037054702897701035
9.1	1.0154519742871202	-0.008774505922621655	1.0	-0.0024063799387470906
9.2	1.0145624917951643	-0.009015143916496363	1.0	-0.0012553506614763088
9.3	1.0136547006502075	-0.009140678982643993	1.0	-0.00024363275680228393
9.4	1.012739414588159	-0.009165042258324221	1.0	0.0006376670849855182
9.5	1.0118260986977516	-0.00910127554982567	1.0	0.0013974845326657388
9.6	1.0109229585654325	-0.008961527096559096	1.0	0.002044709249811049
9.7	1.0100370294020258	-0.00875705617157799	1.0	0.0025881085448789206
9.8	1.0091742643275925	-0.008498245317090099	1.0	0.0030362621676767623
9.9	1.008339621106722	-0.008194619100322422	1.0	0.0033975073947119985
10.0	1.0075371467336631	-0.007854868360851223	1.0	0.0036798935630797847
10.1	1.0067700593653934	-0.007486879004543244	1.0	0.0038911452351581585
10.2	1.006040827191115	-0.007097764481027428	1.0	0.00403863320362239
10.3	1.0053512439090304	-0.006693901160665189	1.0	0.004129352577337438
10.4	1.0047025005558505	-0.006280965902931445	1.0	0.0041699072225970845
10.5	1.0040952535016703	-0.005863975180671737	1.0	0.004166499870496926
10.6	1.0035296884829557	-0.005447325193622044	1.0	0.004124927239037238
10.7	1.0030055805997886	-0.00503483246971832	1.0	0.004050579557558011
10.8	1.0025223502506044	-0.004629774513962519	1.0	0.003948443920572506
10.9	1.002079115018811	-0.0042349301219052685	1.0	0.0038231109377539836
11.0	1.0016747375613093	-0.0038526190281298702	1.0	0.0036787841861721012
11.1	1.001307869579427	-0.00348474060951266	1.0	0.0035192920097240348
11.2	1.0009769919785245	-0.0031328114085402564	1.0	0.0033481012485767456
11.3	1.0006804513439134	-0.002798001283682582	1.0	0.0031683325183048693
11.4	1.0004164928781365	-0.002481168031852095	1.0	0.0029827766938884566
11.5	1.0001832899584209	-0.0021828903624632493	1.0	0.0027939122878142607
11.6	0.9999789704836136	-0.0019034991336818233	1.0	0.0026039234439753623
11.7	0.9998016401874653	-0.001643106789284287	1.0	0.0024147182998659937
11.8	0.9996494031000362	-0.0014016349592976876	1.0	0.0022279474985890846
11.9	0.9995203793415993	-0.0011788402094387793	1.0	0.0020450226595038054
12.0	0.9994127204339529	-0.0009743379434883988	1.0	0.0018671346417270093
12.1	0.9993246223128127	-0.0007876244793156978	1.0	0.0016952714584424352
12.2	0.9992543362221733	-0.0006180973334714543	1.0	0.001530235721750012
12.3	0.999200177667435	-0.00046507376129645305	1.0	0.0013726615179914133
12.4	0.9991605335988952	-0.0003278076094973117	1.0	0.001223030631824639
12.5	0.9991338679911046	-0.00020550454631484781	1.0	0.0010816880541128125
12.6	0.9991187259767437	-9.733574090356657e-5	1.0	0.0009488567238275786
12.7	0.9991137366862725	-2.450068520808702e-6	1.0	0.0008246514678000814
12.8	0.9991176149367594	8.001507825919944e-5	1.0	0.0007090921143195346
12.9	0.9991291619051569	0.00015092428969115288	1.0	0.0006021157674267873
13.0	0.9991472649129631	0.00021113586643383163	1.0	0.0005035882381639456
13.1	0.9991708964407973	0.0002614946902502262	1.0	0.0004133146374575271
13.2	0.9991991124830095	0.0003028261539959789	1.0	0.0003310491423755704
13.3	0.999231050344121	0.00033593106823353593	1.0	0.00025650395365428704
13.4	0.9992659259707126	0.00036158146359896464	1.0	0.00018935746756523398
13.5	0.9993030309044104	0.00038051721035548805	1.0	0.00012926168939213093
13.6	0.999341728933893	0.00039344337929470116	1.0	7.584891929115993e-5
13.7	0.999381452516419	0.00040102827122381716	1.0	2.8737743979125237e-5
13.8	0.9994216990322613	0.0004039020456217297	1.0	-1.2461630231663538e-5
13.9	0.9994620269286723	0.0004026558825985633	1.0	-4.814266610447302e-5
14.0	0.9995020518036016	0.000397841615988116	1.0	-7.869836799464032e-5
14.1	0.9995414424733604	0.000389971779188652	1.0	-0.0001045176998822114
14.2	0.9995799170627799	0.00037952000920043083	1.0	-0.00012598251058089735
14.3	0.9996172391511471	0.0003669217581423411	1.0	-0.00014346492812316428
14.4	0.9996532140023208	0.00035257526533002465	1.0	-0.00015732518591539865
14.5	0.9996876849029241	0.0003368427467384848	1.0	-0.00016790984420949788
14.6	0.999720529628377	0.000320051762317535	1.0	-0.00017555037152033564
14.7	0.9997516570527512	0.00030249672516550146	1.0	-0.0001805620519262364
14.8	0.999781003915008	0.0002844405199728778	1.0	-0.0001832431856662843
14.9	0.999808531751077	0.00026611620140624937	1.0	-0.00018387455194650873
15.0	0.9998342239984579	0.0002477287462115985	1.0	-0.0001827191045831998
15.1	0.9998580832775562	0.00022945683575327852	1.0	-0.00018002187273957252
15.2	0.9998801288517678	0.00021145464847932127	1.0	-0.00017601004079609148
15.3	0.9999003942664118	0.00019385364439971213	1.0	-0.00017089318312566722
15.4	0.9999189251649362	0.0001767643260871454	1.0	-0.0001648636312630216
15.5	0.9999357772793886	0.00016027796296084324	1.0	-0.00015809695273267822
15.6	0.9999510145909211	0.00014446826768757542	1.0	-0.00015075252243147404
15.7	0.9999647076550777	0.00012939301544442802	1.0	-0.00014297416915310835
15.8	0.9999769320857764	0.00011509559852911717	1.0	-0.00013489088137592434
15.9	0.9999877671912225	0.00010160651039152474	1.0	-0.00012661755804875904
16.0	0.9999972947544715	8.894475458664884e-5	1.0	-0.00011825579147860438
16.1	1.0000055979509728	7.71191754387884e-5	1.0	-0.00010989467086488948
16.2	1.0000127603951623	6.612970835229945e-5	1.0	-0.00010161159633480758
16.3	1.0000188653080158	5.59685487188187e-5	1.0	-9.347309454983516e-5
16.4	1.0000239947974148	4.6621239263835185e-5	1.0	-8.553562812380068e-5
16.5	1.0000282292432006	3.806767645145511e-5	1.0	-7.784639215593735e-5
16.6	1.0000316467788848	3.0283037235861375e-5	1.0	-7.044409219692936e-5
16.7	1.0000343228621473	2.3238628016168437e-5	1.0	-6.335969886716129e-5
16.8	1.0000363299264545	1.6902658129452308e-5	1.0	-5.66171751994026e-5
16.9	1.0000377371063913	1.1240940609512046e-5	1.0	-5.023417352498456e-5
17.0	1.0000386100295846	6.21752325701359e-6	1.0	-4.422269947337371e-5
17.1	1.000039010668413	1.795253309676219e-6	1.0	-3.858974122173493e-5
17.2	1.0000389972450379	-2.0637208124972743e-6	1.0	-3.3337862703241936e-5
17.3	1.0000386241836432	-5.397507082821468e-6	1.0	-2.8465760051409267e-5
17.4	1.0000379421041345	-8.244083087962394e-6	1.0	-2.396878089768735e-5
17.5	1.0000369978519212	-1.064096117773113e-5	1.0	-1.9839406608537937e-5
17.6	1.0000358345587705	-1.2624901838584923e-5	1.0	-1.606769783961248e-5
17.7	1.0000344917300974	-1.423167162254617e-5	1.0	-1.264170409972092e-5
17.8	1.0000330053544146	-1.5495842032518262e-5	1.0	-9.547838234581088e-6
17.9	1.0000314080310202	-1.645062585597637e-5	1.0	-6.771216979485648e-6
18.0	1.0000297291123499	-1.7127747553924935e-5	1.0	-4.29596885561893e-6
18.1	1.0000279948577502	-1.755734443948683e-5	1.0	-2.105510845740914e-6
18.2	1.000026228595752	-1.776789552406092e-5	1.0	-1.8279538718969416e-7
18.3	1.0000244508922227	-1.778617506277989e-5	1.0	1.4894707211429841e-6
18.4	1.00002267972207	-1.7637227990665593e-5	1.0	2.9286338504096675e-6
18.5	1.0000209306424401	-1.7344364605624625e-5	1.0	4.151925813366107e-6
18.6	1.0000192169656088	-1.6929172024288013e-5	1.0	5.176319192737792e-6
18.7	1.0000175499300024	-1.6411540105014233e-5	1.0	6.0184040508104885e-6
18.8	1.000015938868012	-1.5809699699933183e-5	1.0	6.69428434673503e-6
18.9	1.0000143913694637	-1.514027126525968e-5	1.0	7.219492440913482e-6
19.0	1.0000129134397993	-1.4418322021168333e-5	1.0	7.608920114748096e-6
19.1	1.0000115096521978	-1.3657430009693524e-5	1.0	7.876764569383381e-6
19.2	1.0000101832930197	-1.2869753552755187e-5	1.0	8.036487942092712e-6
19.3	1.0000089365001044	-1.2066104758545916e-5	1.0	8.100788943269601e-6
19.4	1.0000077703935732	-1.1256025864218956e-5	1.0	8.081585293572376e-6
19.5	1.0000066851989133	-1.044786733486172e-5	1.0	7.990005687095515e-6
19.6	1.0000056803622082	-9.648866766152169e-6	1.0	7.83639014562355e-6
19.7	1.0000047546574824	-8.865227751589813e-6	1.0	7.630297609246532e-6
19.8	1.0000039062861952	-8.10219799066516e-6	1.0	7.380519785881702e-6
19.9	1.0000031329689951	-7.364146012076989e-6	1.0	7.095100291634715e-6


==> data/step_nopreview.dat <==
t x1 x2 r1 u
0.0	0.0	0.0	0.0	0.0
0.1	0.0	0.0	0.0	0.0
0.2	0.0	0.0	0.0	0.0
0.3	0.0	0.0	0.0	0.0
0.4	0.0	0.0	0.0	0.0
0.5	0.0	0.0	0.0	0.0
0.6	0.0	0.0	0.0	0.0
0.7	0.0	0.0	0.0	0.0
0.8	0.0	0.0	0.0	0.0
0.9	0.0	0.0	0.0	0.0
1.0	0.0	0.0	0.0	0.0
1.1	0.0	0.0	0.0	0.0
1.2	0.0	0.0	0.0	0.0
1.3	0.0	0.0	0.0	0.0
1.4	0.0	0.0	0.0	0.0
1.5	0.0	0.0	0.0	0.0
1.6	0.0	0.0	0.0	0.0
1.7	0.0	0.0	0.0	0.0
1.8	0.0	0.0	0.0	0.0
1.9	0.0	0.0	0.0	0.0
2.0	0.0	0.0	0.0	0.0
2.1	0.0	0.0	0.0	0.0
2.2	0.0	0.0	0.0	0.0
2.3	0.0	0.0	0.0	0.0
2.4	0.0	0.0	0.0	0.0
2.5	0.0	0.0	0.0	0.0
2.6	0.0	0.0	0.0	0.0
2.7	0.0	0.0	0.0	0.0
2.8	0.0	0.0	0.0	0.0
2.9	0.0	0.0	0.0	0.0
3.0	0.0	0.0	0.0	0.0
3.1	0.0	0.0	0.0	0.0
3.2	0.0	0.0	0.0	0.0
3.3	0.0	0.0	0.0	0.0
3.4	0.0	0.0	0.0	0.0
3.5	0.0	0.0	0.0	0.0
3.6	0.0	0.0	0.0	0.0
3.7	0.0	0.0	0.0	0.0
3.8	0.0	0.0	0.0	0.0
3.9	0.0	0.0	0.0	0.0
4.0	0.0	0.0	0.0	0.0
4.1	0.0	0.0	0.0	0.0
4.2	0.0	0.0	0.0	0.0
4.3	0.0	0.0	0.0	0.0
4.4	0.0	0.0	0.0	0.0
4.5	0.0	0.0	0.0	0.0
4.6	0.0	0.0	0.0	0.0
4.7	0.0	0.0	0.0	0.0
4.8	0.0	0.0	0.0	0.0
4.9	0.0	0.0	0.0	0.0
5.0	0.0	0.0	1.0	0.9267279007291012
5.1	0.0046336395036455065	0.09267279007291013	1.0	0.7966093001307688
5.2	0.017883965011590366	0.17233372008598702	1.0	0.676171947943803
5.3	0.038498196759908086	0.23995091488036732	1.0	0.5652623795519811
5.4	0.06531960014570473	0.2964771528355654	1.0	0.4636589589351752
5.5	0.09728561022393716	0.34284304872908294	1.0	0.3710828725754862
5.6	0.13342532945972288	0.37995133598663156	1.0	0.2872082115111626
5.7	0.17285650411594186	0.4086721571377478	1.0	0.211671167684676
5.8	0.21478207566814	0.4298392739062154	1.0	0.14407837551053906
5.9	0.25848639493631426	0.4442471114572693	1.0	0.08401443345448761
6.0	0.3033311782493136	0.45264855480271804	1.0	0.03104864345206629
6.1	0.34875127694684577	0.45575341914792467	1.0	-0.015258991717506313
6.2	0.3942503239030507	0.45422751997617405	1.0	-0.055352471370447874
6.3	0.43939631354381586	0.44869227283912927	1.0	-0.0896751574212593
6.4	0.4838171650406225	0.4397247570970033	1.0	-0.11866574921251495
6.5	0.5271963120042603	0.42785818217575183	1.0	-0.14275482941161152
6.6	0.5692683560747774	0.4135826992345907	1.0	-0.1623619380953212
6.7	0.6098148163077599	0.39734650542505856	1.0	-0.17789313287135114
6.8	0.648660001185909	0.37955719213792344	1.0	-0.1897389939093752
6.9	0.6856670254301546	0.3605832927469859	1.0	-0.19827303402446447
7.0	0.7207339895347308	0.3407559893445395	1.0	-0.2038504754288333
7.1	0.7537903360920406	0.32037094180165615	1.0	-0.206807356403479
7.2	0.7847933934901888	0.29969020616130826	1.0	-0.20745993290307052
7.3	0.8137251144418043	0.2789442128710012	1.0	-0.20610434196217906
7.4	0.8405890140190935	0.2583337786747833	1.0	-0.20301649568984748
7.5	0.8654073094081225	0.23803212910579855	1.0	-0.19845217659561976
7.6	0.8882182614357242	0.21818691144623656	1.0	-0.19264730696120042
7.7	0.9090737160455419	0.19892218075011653	1.0	-0.18581836693724127
7.8	0.9280368422858672	0.1803403440563924	1.0	-0.17816293798685237
7.9	0.9451800620015722	0.16252405025770716	1.0	-0.16986035020181872
8.0	0.9605831652763339	0.1455380152375253	1.0	-0.16107241387081622
8.1	0.9743316047307323	0.1294307738504437	1.0	-0.15194421747127404
8.2	0.9865149610284204	0.11423635210331629	1.0	-0.14260497597889107
8.3	0.9972255713588576	0.09997585450542718	1.0	-0.13316891503472175
8.4	1.0065573122342266	0.086658963001955	1.0	-0.12373617807361405
8.5	1.014604527644054	0.0742853451945936	1.0	-0.11439374499631812
8.6	1.0214610934385318	0.06284597069496178	1.0	-0.10521635235777872
8.7	1.027219608746239	0.05232433545918391	1.0	-0.09626740634519451
8.8	1.0319707052604314	0.04269759482466446	1.0	-0.0875998810305511
8.9	1.0358024653377453	0.03393760672160935	1.0	-0.07925719550433356
9.0	1.0387999400323846	0.026011887171175994	1.0	-0.07127406453133242
9.1	1.0410447584268456	0.018884480718042752	1.0	-0.06367731831752478
9.2	1.0426148199070622	0.012516748886290275	1.0	-0.056486687841800914
9.3	1.0435840613564822	0.0068680801021101835	1.0	-0.049715552990432336
9.4	1.044022291601741	0.0018965248030669499	1.0	-0.043371651439125865
9.5	1.0439950858248521	-0.0024406403408456364	1.0	-0.037457746860803144
9.6	1.0435637330564635	-0.006186415026925951	1.0	-0.03197225560060922
9.7	1.042785230275768	-0.009383640586986873	1.0	-0.026909831457172163
9.8	1.0417123170597835	-0.01207462373270409	1.0	-0.022261908644673888
9.9	1.0403935451432895	-0.01430081459717148	1.0	-0.018017203388104447
10.0	1.0388733776666317	-0.016102534935981926	1.0	-0.014162174928077795
10.1	1.0371923132983931	-0.017518752428789704	1.0	-0.010681446985955799
10.2	1.0353870308205844	-0.018586897127385284	1.0	-0.00755819096862665
10.3	1.0334905501530025	-0.01934271622424795	1.0	-0.004774472379137333
10.4	1.031532406168682	-0.019820163462161682	1.0	-0.0023115620480224064
10.5	1.0295388320122256	-0.020051319666963923	1.0	-0.00015021391445994595
10.6	1.0275329489759568	-0.020066341058409917	1.0	0.0017290888303954884
10.7	1.0255349603142678	-0.019893432175370367	1.0	0.003345917370022102
10.8	1.0235623466835808	-0.019558840438368155	1.0	0.0047197087602623596
10.9	1.0216300611835454	-0.01908686956234192	1.0	0.005869603390101241
11.0	1.0197507222442617	-0.018499909223331796	1.0	0.006814306506985823
11.1	1.0179348028544632	-0.017818478572633214	1.0	0.007571971934204001
11.2	1.016190814856871	-0.017061281379212815	1.0	0.008160106147648125
11.3	1.0145254872496878	-0.016245270764448004	1.0	0.008595490931046276
11.4	1.0129439376278984	-0.015385721671343376	1.0	0.008894122890036686
11.5	1.0114498360752142	-0.014496309382339707	1.0	0.009071168174786495
11.6	1.0100455609778543	-0.013589192564861057	1.0	0.009140930836312566
11.7	1.0087323463755498	-0.012675099481229801	1.0	0.009116833321842125
11.8	1.007510420594036	-0.011763416149045589	1.0	0.009011407698057226
11.9	1.0063791360176215	-0.010862275379239866	1.0	0.008836296276744822
12.0	1.0053370899610812	-0.009978645751565384	1.0	0.008602260403967523
12.1	1.0043822366879445	-0.009118419711168632	1.0	0.008319196260822675
12.2	1.0035119906981316	-0.008286500085086364	1.0	0.007996156609805573
12.3	1.002723321472672	-0.007486884424105806	1.0	0.007641377505573873
12.4	1.0020128399177892	-0.006722746673548418	1.0	0.007262309071543822
12.5	1.001376876795792	-0.005996515766394036	1.0	0.006865649523910233
12.6	1.0008115534667723	-0.0053099508140030125	1.0	0.006457381701919227
12.7	1.0003128452938816	-0.0046642126438110896	1.0	0.006042811437185963
12.8	0.9998766380866865	-0.004059931500092493	1.0	0.005626607165315038
12.9	0.9994987779725039	-0.003497270783560989	1.0	0.005212840249807285
13.0	0.9991751150953968	-0.00297598675858026	1.0	0.004805025551149587
13.1	0.9989015415472946	-0.0024954842034653015	1.0	0.0044061618329881555
13.2	0.998674023936113	-0.002054868020166486	1.0	0.004018771652273958
13.3	0.9984886309923579	-0.0016529908549390905	1.0	0.0036449404313844106
13.4	0.9983415566090209	-0.0012884968118006494	1.0	0.003286354457414243
13.5	0.9982291387001279	-0.000959861366059225	1.0	0.0029443375971654863
13.6	0.9981478742515077	-0.0006654276063426764	1.0	0.002619886556003894
13.7	0.9980944309236536	-0.000403438950742287	1.0	0.0023137045448077273
13.8	0.9980656555513033	-0.00017206849626151424	1.0	0.0020262332517454735
13.9	0.9980585798679359	3.055482891303312e-5	1.0	0.0017576830449101914
14.0	0.9980704237660517	0.00020632313340405227	1.0	0.001508061357903142
14.1	0.9980985963861816	0.0003571292691943665	1.0	0.001277199233614294
14.2	0.9981406953092691	0.0004848491925557959	1.0	0.0010647760217351637
14.3	0.9981945041086333	0.0005913267947293123	1.0	0.0008703422432346025
14.4	0.9982579884993223	0.0006783610190527725	1.0	0.0006933406503021508
14.5	0.9983292913044791	0.0007476950840829876	1.0	0.0005331255232326446
14.6	0.9984067264405037	0.000801007636406252	1.0	0.00038898025662100703
14.7	0.9984887721054274	0.0008399056620683527	1.0	0.0002601332962448355
14.8	0.9985740633381154	0.0008659189916928362	1.0	0.00014577249520960156
14.9	0.9986613840997607	0.0008804962412137964	1.0	4.5057963632414084e-5
15.0	0.9987496590137002	0.0008850020375770378	1.0	-4.286650966874391e-5
15.1	0.9988379448849095	0.0008807153866101634	1.0	-0.00011886338206559721
15.2	0.9989254221066601	0.0008688290484036037	1.0	-0.0001837925453653435
15.3	0.9990113860487737	0.0008504497938670694	1.0	-0.00023850369340116563
15.4	0.9990952385096934	0.0008265994245269528	1.0	-0.00028382978503662716
15.5	0.999176479303221	0.0007982164460232901	1.0	-0.0003205815195147783
15.6	0.9992546980402257	0.0007661582940718122	1.0	-0.0003495427425844304
15.7	0.99932956615592	0.0007312040198133692	1.0	-0.00037146670393968447
15.8	0.9994008292243817	0.0006940573494194007	1.0	-0.0003870730889765663
15.9	0.9994682995938787	0.0006553500405217441	1.0	-0.00039704575087004686
16.0	0.9995318493691765	0.0006156454654347394	1.0	-0.0004020310721176443
16.1	0.9995914037603594	0.000575442358222975	1.0	-0.0004026368882161935
16.2	0.9996469348117406	0.0005351786694013556	1.0	-0.0003994319096939008
16.3	0.9996984555191323	0.0004952354784319655	1.0	-0.0003929455825377281
16.4	0.9997460143390627	0.0004559409201781927	1.0	-0.0003836683307806425
16.5	0.9997896900894266	0.00041757408710012847	1.0	-0.00037205212891990806
16.6	0.999829587237492	0.00038036887420813764	1.0	-0.0003585113555814432
16.7	0.9998658315681349	0.0003445177386499933	1.0	-0.00034342388365520856
16.8	0.9998985662225816	0.0003101753502844724	1.0	-0.00032713236576202635
16.9	0.9999279480957812	0.0002774621137082698	1.0	-0.0003099456775720515
17.0	0.9999541445787642	0.0002464675459510647	1.0	-0.00029214048483220154
17.1	0.9999773306309352	0.00021725349746784452	1.0	-0.00027396290342231226
17.2	0.9999976861661648	0.0001898572071256133	1.0	-0.00025563022481601413
17.3	1.0000153937357532	0.00016429418464401188	1.0	-0.00023733268238221167
17.4	1.0000306364908056	0.0001405609164057907	1.0	-0.00021923523681941062
17.5	1.0000435964062622	0.00011863739272384965	1.0	-0.00020147936166478784
17.6	1.000054452748726	9.848945655737087e-5	1.0	-0.00018418481229516494
17.7	1.0000633807703203	8.007097532785438e-5	1.0	-0.00016745136423370065
17.8	1.000070550611032	6.332583890448431e-5	1.0	-0.00015136050863391132
17.9	1.0000761263923792	4.818978804109318e-5	1.0	-0.00013597709488437435
18.0	1.0000802654857088	3.4592078552655744e-5	1.0	-0.00012135091201526219
18.1	1.000083117939004	2.2456987351129522e-5	1.0	-0.00010751820229107897
18.2	1.0000848260467277	1.1705167122021624e-5	1.0	-9.450310186199905e-5
18.3	1.0000855240479305	2.254856935821718e-6	1.0	-8.231900466681448e-5
18.4	1.0000853379386008	-5.977043530859731e-6	1.0	-7.096984703270365e-5
18.5	1.0000843853850125	-1.3074028234130095e-5	1.0	-6.0451311466498326e-5
18.6	1.0000827757256319	-1.9119159380779927e-5	1.0	-5.075194905920967e-5
18.7	1.0000806100499486	-2.4194354286700894e-5	1.0	-4.185422079804007e-5
18.8	1.000077981343416	-2.8379776366504902e-5	1.0	-3.3735458751328064e-5
18.9	1.0000749746884856	-3.175332224163771e-5	1.0	-2.636874874589069e-5
19.0	1.0000716675125176	-3.439019711622678e-5	1.0	-1.9723736640171934e-5
19.1	1.0000681298741227	-3.6362570780243974e-5	1.0	-1.3767360726482104e-5
19.2	1.000064424780241	-3.773930685289218e-5	1.0	-8.464513207056883e-6
19.3	1.0000606085269896	-3.858575817359787e-5	1.0	-3.778633858392294e-6
19.4	1.000056731058003	-3.89636215594371e-5	1.0	3.27760680420871e-7
19.5	1.0000528363346504	-3.893084549139501e-5	1.0	3.892608478596348e-6
19.6	1.0000489627131435	-3.8541584643535376e-5	1.0	6.9538911026700706e-6
19.7	1.0000451433241346	-3.7846195533268366e-5	1.0	9.549275928303504e-6
19.8	1.000041406450961	-3.6891267940438015e-5	1.0	1.171580826119499e-5
19.9	1.0000377759032084	-3.5719687114318515e-5	1.0	1.348964961575958e-5


==> data/step_preview.dat <==
t x1 x2 r1 u
0.0	0.0	0.0	0.0	-0.009513802197286684
0.1	-4.756901098643343e-5	-0.0009513802197286684	0.0	-0.01668975877441431
0.2	-0.00022615582683137183	-0.002620356097170099	0.0	-0.021766787167495732
0.3	-0.0005970253723858605	-0.0047970348139196725	0.0	-0.02497014724898098
0.4	-0.0012015795900227329	-0.00729404953881777	0.0	-0.026510394042500676
0.5	-0.002063536514117013	-0.009945088943067839	0.0	-0.02658270473018659
0.6	-0.00319095893207473	-0.012603359416086498	0.0	-0.025366537668110065
0.7	-0.00457812756202393	-0.015140013182897505	0.0	-0.023025583909106265
0.8	-0.006207256799859212	-0.01744257157380813	0.0	-0.01970797457176322
0.9	-0.008050053830098842	-0.01941336903098445	0.0	-0.015546710245909973
1.0	-0.010069124284426837	-0.020968040055575447	0.0	-0.010660281450113484
1.1	-0.012219229697234948	-0.022034068200586794	0.0	-0.0051534519223710405
1.2	-0.014448403776905483	-0.0225494133928239	0.0	0.0008818207973453945
1.3	-0.016698936012201147	-0.022461231313089358	0.0	0.007365350468832172
1.4	-0.018908232391165923	-0.021724696266206142	0.0	0.014227593481384719
1.5	-0.02100956405037961	-0.02030193691806767	0.0	0.021408444672205987
1.6	-0.02293271551882535	-0.01816109245084707	0.0	0.028855973774292405
1.7	-0.024604544895038594	-0.015275495073417831	0.0	0.03652511668852776
1.8	-0.025949468818937737	-0.011622983404565055	0.0	0.04437633401072505
1.9	-0.02688988548934062	-0.00718535000349255	0.0	0.05237424766843213
2.0	-0.02734654925134771	-0.001947925236649337	0.0	0.060486265138461434
2.1	-0.027238910449320336	0.004100701277196807	0.0	0.06868119952670099
2.2	-0.02648543432396715	0.010968821229866907	0.0	0.07692789279738782
2.3	-0.02500391273699352	0.01866161050960569	0.0	0.0851938486395335
2.4	-0.022711782442835282	0.027180995373559037	0.0	0.09344388085155386
2.5	-0.019526463501221607	0.03652538345871442	0.0	0.10163878270898248
2.6	-0.015365731241805252	0.04668926172961267	0.0	0.10973402255086442
2.7	-0.010148134956089662	0.05766266398469912	0.0	0.11767847077374982
2.8	-0.003793476203751	0.0694305110620741	0.0	0.12541316355308463
2.9	0.003776640720221833	0.08197182741738256	0.0	0.13287010891478593
3.0	0.01263817400653402	0.09525883830886114	0.0	0.13997114124838378
3.1	0.022863913543662052	0.10925595243369952	0.0	0.14662683098065282
3.2	0.03452264294193527	0.12391863553176481	0.0	0.15273545690744655
3.3	0.04767818377964898	0.13919218122250948	0.0	0.1581820496034855
3.4	0.06238831214991736	0.15501038618285803	0.0	0.16283751538603836
3.5	0.07870353834513336	0.17129413772146188	0.0	0.16655785148924365
3.6	0.09666574137472576	0.18794992287038625	0.0	0.16918346440050103
3.7	0.1163066509837669	0.20486826931043636	0.0	0.1705386047075254
3.8	0.13764617093834816	0.22192212978118891	0.0	0.17043093329138828
3.9	0.16069053858292398	0.23896522311032775	0.0	0.16865123526353834
4.0	0.18543031707027446	0.2558303466366816	0.0	0.16497329966781088
4.1	0.21183821823228166	0.2723276766034627	0.0	0.159153984635277
4.2	0.23986675581580433	0.2882430750669904	0.0	0.15093348937167528
4.3	0.26944573076936174	0.3033364240041579	0.0	0.14003585605400465
4.4	0.30047955245004754	0.3173400096095583	0.0	0.1261697263921139
4.5	0.33284440204296395	0.32995698224876974	0.0	0.10902937924823349
4.6	0.3663852471640821	0.34085992017359307	0.0	0.08829607727565993
4.7	0.4009127195678197	0.34968952790115904	0.0	0.06363975200752621
4.8	0.43619987111797326	0.35605350310191164	0.0	0.034721058165723656
4.9	0.47197882671899305	0.359525608918484	0.0	0.0011938291339068522
5.0	0.507937356756511	0.3596449918318747	1.0	-0.03229203349124591
5.1	0.5437403957722422	0.35641578848275013	1.0	-0.06108732763034998
5.2	0.5790765379823655	0.35030705571971515	1.0	-0.08554031665255953
5.3	0.6136795419710742	0.3417530240544592	1.0	-0.10599383430081846
5.4	0.6473248752050161	0.33115364062437735	1.0	-0.12278281959275195
5.5	0.6798263251694902	0.31887535866510214	1.0	-0.13623224815526536
5.6	0.711032699795224	0.3052521338495756	1.0	-0.14665542717584107
5.7	0.7408246360443024	0.2905865911319915	1.0	-0.15435262208720965
5.8	0.7691115320470655	0.2751513289232705	1.0	-0.15960998420908598
5.9	0.7958286150183471	0.2591903305023619	1.0	-0.16269874981751065
6.0	0.8209341543194958	0.24292045552061084	1.0	-0.16387468246950015
6.1	0.8444068264592094	0.22653298727366084	1.0	-0.16337773185076948
6.2	0.8662432365273216	0.21019521408858388	1.0	-0.161431883913477
6.3	0.8864555985166126	0.19405202569723617	1.0	-0.15824517860712764
6.4	0.9050695751933007	0.1782275078365234	1.0	-0.15400987306034022
6.5	0.9221222766116514	0.1628265205304894	1.0	-0.1489027296268898
6.6	0.9376604150165658	0.14793624756780044	1.0	-0.14308540975200082
6.7	0.9517386127245858	0.13362770659260037	1.0	-0.1367049561316979
6.8	0.9644178586031874	0.11995721097943057	1.0	-0.12989434711817233
6.9	0.9757641079655397	0.10696777626761333	1.0	-0.12277310875906125
7.0	0.9858470200485058	0.09469046539170721	1.0	-0.1154479712406814
7.1	0.9947388267314731	0.08314566826763907	1.0	-0.10801355782860232
7.2	1.0025133257690941	0.07234431248477884	1.0	-0.10055309565933654
7.3	1.0092449915392752	0.062289002918845184	1.0	-0.09313913893048321
7.4	1.0150081961365072	0.05297508902579686	1.0	-0.0858342961613916
7.5	1.01987653355828	0.0443916594096577	1.0	-0.07869195425082649
7.6	1.0239222397279917	0.036522463984575045	1.0	-0.07175699304161666
7.7	1.027215701161241	0.02934676468041338	1.0	-0.0650664850151308
7.8	1.0298250452042068	0.022840116178900298	1.0	-0.05865037558138117
7.9	1.03181580494419	0.016975078620762182	1.0	-0.05253214020497809
8.0	1.0332506521052411	0.011721864600264373	1.0	-0.04672941531490602
8.1	1.0341891914886931	0.007048923068773771	1.0	-0.041254600589275894
8.2	1.034687810792624	0.0029234630098461814	1.0	-0.03611543078735938
8.3	1.0347995799396719	-0.000688080068889757	1.0	-0.031315515823137324
8.4	1.0345741943536673	-0.0038196316512034896	1.0	-0.02685484824013004
8.5	1.0340579569473463	-0.006505116475216494	1.0	-0.02273027765955403
8.6	1.0332937939115268	-0.008778144241171897	1.0	-0.01893595213608757
8.7	1.032321299726729	-0.010671739454780654	1.0	-0.015463726670742382
8.8	1.031176807147897	-0.012218112121854892	1.0	-0.012303539402065588
8.9	1.0298934782387013	-0.01344846606206145	1.0	-0.009443756228029147
9.0	1.028501412851355	-0.014392841684864365	1.0	-0.006871484804864084
9.1	1.0270277712588443	-0.015079990165350773	1.0	-0.004572859028824127
9.2	1.0254969079471652	-0.015537276068233186	1.0	-0.0025332952353383574
9.3	1.0239305138641652	-0.01579060559176702	1.0	-0.0007377214502532533
9.4	1.0223477646977372	-0.015864377736792345	1.0	0.0008292188974452048
9.5	1.0207654730185454	-0.015781455847047824	1.0	0.0021829873402096425
9.6	1.0191982423705417	-0.01556315711302686	1.0	0.0033389933210292515
9.7	1.017658621625844	-0.015229257780923934	1.0	0.004312458220791516
9.8	1.0161572581388556	-0.014798011958844783	1.0	0.005118298959819865
9.9	1.0147030484377701	-0.014286182062862796	1.0	0.005771029685319142
10.0	1.0133032853799104	-0.013709079094330882	1.0	0.0062846800840714884
10.1	1.0119638008708978	-0.013080611085923734	1.0	0.006672728897162842
10.2	1.0106891034067913	-0.012413338196207449	1.0	0.006948051259306457
10.3	1.0094825098434672	-0.011718533070276803	1.0	0.007122878537839906
10.4	1.0083462709291287	-0.011006245216492813	1.0	0.007208769404361155
10.5	1.007281690254501	-0.010285368276056698	1.0	0.007216590934077443
10.6	1.0062892363815656	-0.009563709182648953	1.0	0.007156508592983223
10.7	1.0053686480062656	-0.008848058323350632	1.0	0.007037984040125936
10.8	1.0045190320941313	-0.008144259919338037	1.0	0.006869779740439833
10.9	1.0037389550008997	-0.007457281945294054	1.0	0.006659969452307604
11.0	1.003026526653632	-0.006791285000063293	1.0	0.006415953722204278
11.1	1.0023794779222368	-0.006149689627842865	1.0	0.006144479586245869
11.2	1.0017952313573837	-0.005535241669218278	1.0	0.005851663744342696
11.3	1.0012709655091836	-0.004950075294784008	1.0	0.0055430185368197825
11.4	1.0008036730723893	-0.004395773441102029	1.0	0.005223480115258361
11.5	1.0003902131288553	-0.0038734254295761934	1.0	0.004897438258728499
11.6	1.0000273577771912	-0.0033836816037033433	1.0	0.004568767343335912
11.7	0.9997118334535375	-0.0029268048693697523	1.0	0.00424085802682685
11.8	0.9994403572567346	-0.0025027190666870674	1.0	0.003916649260859736
11.9	0.9992096685963702	-0.0021110541406010935	1.0	0.003598660291290995
12.0	0.9990165564837665	-0.001751188111471994	1.0	0.0032890223515053708
12.1	0.9988578827843769	-0.001422285876321457	1.0	0.0029895097953256005
12.2	0.9987306017457214	-0.0011233348967888968	1.0	0.0027015704544807702
12.3	0.9986317761083149	-0.0008531778513408198	1.0	0.0024263550409919198
12.4	0.9985585900983858	-0.0006105423472416278	1.0	0.002164745447240206
12.5	0.9985083595908978	-0.00039406780251760717	1.0	0.0019173818260195795
12.6	0.9984785397197762	-0.0002023296199156492	1.0	0.0016846883596006942
12.7	0.9984667301995825	-3.3860783955579765e-5	1.0	0.0014668976509070082
12.8	0.9984706786094415	0.00011282898113512108	1.0	0.0012640736914915926
12.9	0.9984882818760125	0.00023923635028428035	1.0	0.0010761333800639154
13.0	0.9985175861779413	0.0003468496882906719	1.0	0.0009028665822508146
13.1	0.9985567854796816	0.00043713634651575334	1.0	0.0007439547369910983
13.2	0.9986042188880182	0.0005115318202148632	1.0	0.0005989880277113814
13.3	0.9986583670101783	0.0005714306229860014	1.0	0.00046748114739021527
13.4	0.9987178474782139	0.0006181787377250229	1.0	0.0003488876957922266
13.5	0.9987814097904654	0.0006530675073042456	1.0	0.00024261325482301745
13.6	0.9988479296074699	0.0006773288327865473	1.0	0.00014802719419087352
13.7	0.9989164026267195	0.0006921315522056346	1.0	6.447326447609443e-5
13.8	0.9989859381482625	0.0006985788786532441	1.0	-8.72096155406674e-6
13.9	0.99905575243132	0.0006977067824978374	1.0	-7.223573582762469e-5
14.0	0.9991251619308906	0.000690483208915075	1.0	-0.0001267518047620629
14.1	0.9991935764927583	0.0006778080284388687	1.0	-0.00017294403574466617
14.2	0.9992604925754235	0.000660513624864402	1.0	-0.0002114759339256042
14.3	0.9993254865582403	0.0006393660314718416	1.0	-0.0002429949833602774
14.4	0.9993882081864707	0.0006150665331358139	1.0	-0.00026812874759030077
14.5	0.9994483741960464	0.0005882536583767838	1.0	-0.0002874816661996832
14.6	0.999505762153553	0.0005595054917568155	1.0	-0.00030163248575323286
14.7	0.9995602045403	0.0005293422431814922	1.0	-0.00031113226576341994
14.8	0.9996115831032893	0.0004982290166051502	1.0	-0.0003165029027166017
14.9	0.9996598234904364	0.00046657872633349003	1.0	-0.0003182361179374268
15.0	0.99970489018248	0.00043475511453974736	1.0	-0.0003167928578052132
15.1	0.9997467817296449	0.00040307582875922604	1.0	-0.0003126030578501441
15.2	0.9997855262972316	0.00037181552297421163	1.0	-0.000306065725150272
15.3	0.9998211775209033	0.0003412089504591844	1.0	-0.0002975492965548425
15.4	0.9998538106694664	0.00031145402080370014	1.0	-0.000287392233233792
15.5	0.9998835191103806	0.0002827147974803209	1.0	-0.0002759038150501933
15.6	0.9999104110710534	0.0002551244159753016	1.0	-0.00026336510119173305
15.7	0.999934606687145	0.00022878790585612827	1.0	-0.00025003002635114706
15.8	0.9999562353275988	0.00020378490322101357	1.0	-0.00023612660452983515
15.9	0.9999754331848982	0.00018017224276803005	1.0	-0.00022185821518360535
16.0	0.9999923411180992	0.00015798642124966952	1.0	-0.00020740494900686298
16.1	1.000007102735479	0.00013724592634898323	1.0	-0.00019292499304887105
16.2	1.0000198627031487	0.00011795342704409612	1.0	-0.00017855603718018345
16.3	1.000030765265667	0.00010009782332607777	1.0	-0.00016441668605759284
16.4	1.0000399529645694	8.365615472031848e-5	1.0	-0.00015060786281350774
16.5	1.0000475655407275	6.85953684389677e-5	1.0	-0.00013721419250235607
16.6	1.0000537390066089	5.48739491887321e-5	1.0	-0.00012430535518183998
16.7	1.000058604874752	4.24434136705481e-5	1.0	-0.00011193740003911563
16.8	1.0000622895291187	3.124967366663654e-5	1.0	-0.00010015401350872545
16.9	1.0000649137264177	2.1234272315763994e-5	1.0	-8.89877356625318e-5
17.0	1.000066592214971	1.2335498749510814e-5	1.0	-7.846112037402171e-5
17.1	1.000067433459244	4.489386712108642e-6	1.0	-6.858783589013924e-5
17.2	1.0000675394587357	-2.3693968769052824e-6	1.0	-5.937370341105338e-5
17.3	1.000067005650531	-8.30676721801062e-6	1.0	-5.0817672210886684e-5
17.4	1.000065920885448	-1.338853443909929e-5	1.0	-4.2912730542232934e-5
17.5	1.0000643674683516	-1.7679807493322585e-5	1.0	-3.564675234384759e-5
17.6	1.0000624212538405	-2.1244482727707344e-5	1.0	-2.9003280306900243e-5
17.7	1.000060151789166	-2.4144810758397367e-5	1.0	-2.2962246380982278e-5
17.8	1.0000576224968585	-2.6441035396495596e-5	1.0	-1.7500631261629532e-5
17.9	1.0000548908901625	-2.819109852265855e-5	1.0	-1.2593064741565637e-5
18.0	1.0000520088149867	-2.9450404996815114e-5	1.0	-8.21236911819858e-6
18.1	1.0000490227126413	-3.0271641908634972e-5	1.0	-4.330048095051009e-6
18.2	1.00004597389821	-3.0704646718140076e-5	1.0	-9.167237759834348e-7
18.3	1.0000428988499193	-3.079631909573842e-5	1.0	2.057475459314077e-6
18.4	1.0000398295053872	-3.059057154980701e-5	1.0	4.6225733917082815e-6
18.5	1.0000367935610992	-3.012831421063618e-5	1.0	6.808447757759058e-6
18.6	1.000033814771917	-2.9447469434860275e-5	1.0	8.644572525637092e-6
18.7	1.0000309132478362	-2.8583012182296568e-5	1.0	1.0159797696609739e-5
18.8	1.0000281057456066	-2.7567032412635593e-5	1.0	1.1382163772755535e-5
18.9	1.0000254059531843	-2.6428816035360038e-5	1.0	1.2338748052397327e-5
19.0	1.0000228247653211	-2.5194941230120306e-5	1.0	1.305554001586944e-5
19.1	1.0000203705488981	-2.388938722853336e-5	1.0	1.3557343123541174e-5
19.2	1.0000180493968909	-2.2533652916179245e-5	1.0	1.3867700492949485e-5
19.3	1.0000158653701017	-2.1146882866884296e-5	1.0	1.4008841994535876e-5
19.4	1.000013820726025	-1.974599866743071e-5	1.0	1.4001650466425193e-5
19.5	1.0000119161344105	-1.834583362078819e-5	1.0	1.3865644827717496e-5
19.6	1.0000101508792725	-1.695926913801644e-5	1.0	1.3618978060398698e-5
19.7	1.000008523047249	-1.559737133197657e-5	1.0	1.327844810586388e-5
19.8	1.0000070297023564	-1.4269526521390183e-5	1.0	1.2859519892578608e-5
19.9	1.0000056670473039	-1.2983574532132323e-5	1.0	1.2376356832427977e-5


==> data/step_refcond.dat <==
t x1 x2 r1 u
0.0	0.0	0.0	0.0	-0.009513802197385225
0.1	-4.756901098692613e-5	-0.0009513802197385225	0.0	-0.016689758774588885
0.2	-0.00022615582683372282	-0.002620356097197411	0.0	-0.021766787167725697
0.3	-0.0005970253723920924	-0.00479703481396998	0.0	-0.024970147249248148
0.4	-0.0012015795900353313	-0.0072940495388947955	0.0	-0.02651039404278878
0.5	-0.002063536514138755	-0.009945088943173674	0.0	-0.026582704730481646
0.6	-0.003190958932108531	-0.01260335941622184	0.0	-0.025366537668399993
0.7	-0.004578127562072715	-0.015140013183061839	0.0	-0.02302558390937977
0.8	-0.006207256799925798	-0.017442571573999817	0.0	-0.019707974572011504
0.9	-0.008050053830185836	-0.01941336903120097	0.0	-0.015546710246124466
1.0	-0.010069124284536555	-0.020968040055813417	0.0	-0.01066028145028953
1.1	-0.012219229697369344	-0.02203406820084237	0.0	-0.005153451922503539
1.2	-0.0144484037770661	-0.022549413393092726	0.0	0.0008818207972607039
1.3	-0.01669893601238907	-0.022461231313366654	0.0	0.00736535046879847
1.4	-0.018908232391381743	-0.021724696266486807	0.0	0.014227593481403395
1.5	-0.021009564050623406	-0.020301936918346468	0.0	0.0214084446722767
1.6	-0.02293271551909667	-0.0181610924511188	0.0	0.028855973774414668
1.7	-0.024604544895336478	-0.015275495073677332	0.0	0.03652511668870062
1.8	-0.025949468819260708	-0.01162298340480727	0.0	0.04437633401094693
1.9	-0.0268898854896867	-0.007185350003712576	0.0	0.05237424766869791
2.0	-0.027346549251714466	-0.0019479252368427855	0.0	0.06048626513877125
2.1	-0.02723891044970489	0.00410070127703434	0.0	0.06868119952704953
2.2	-0.02648543432436621	0.010968821229739294	0.0	0.07692789279777013
2.3	-0.02500391273740343	0.018661610509516306	0.0	0.08519384863994514
2.4	-0.022711782443252074	0.02718099537351082	0.0	0.0934438808519885
2.5	-0.01952646350164105	0.03652538345870967	0.0	0.10163878270943236
2.6	-0.01536573124222292	0.0466892617296529	0.0	0.10973402255132468
2.7	-0.010148134956501006	0.057662663984785374	0.0	0.11767847077421402
2.8	-0.003793476204151399	0.06943051106220678	0.0	0.1254131635535443
2.9	0.003776640719837001	0.0819718274175612	0.0	0.13287010891523315
3.0	0.01263817400616929	0.09525883830908452	0.0	0.13997114124881294
3.1	0.022863913543321807	0.10925595243396581	0.0	0.14662683098105567
3.2	0.03452264294162367	0.12391863553207139	0.0	0.15273545690781562
3.3	0.04767818377936988	0.13919218122285296	0.0	0.1581820496038118
3.4	0.06238831214967424	0.15501038618323415	0.0	0.16283751538631686
3.5	0.07870353834492924	0.17129413772186583	0.0	0.16655785148946545
3.6	0.09666574137456316	0.18794992287081239	0.0	0.16918346440066093
3.7	0.1163066509836477	0.20486826931087848	0.0	0.17053860470761814
3.8	0.13764617093827367	0.2219221297816403	0.0	0.17043093329140888
3.9	0.16069053858289475	0.2389652231107812	0.0	0.16865123526348316
4.0	0.18543031707029028	0.2558303466371295	0.0	0.16497329966768232
4.1	0.21183821823234164	0.27232767660389773	0.0	0.15915398463507224
4.2	0.23986675581590677	0.28824307506740493	0.0	0.15093348937140005
4.3	0.26944573076950423	0.3033364240045449	0.0	0.14003585605366248
4.4	0.30047955245022706	0.31734000960991116	0.0	0.12616972639171406
4.5	0.3328444020431767	0.32995698224908254	0.0	0.10902937924778125
4.6	0.3663852471643239	0.3408599201738607	0.0	0.08829607727517806
4.7	0.40091271956808583	0.34968952790137847	0.0	0.06363975200703034
4.8	0.4361998711182588	0.3560535031020815	0.0	0.03472105816523799
4.9	0.4719788267192932	0.3595256089186053	0.0	0.0011938291334583817
5.0	0.5079373567568211	0.35964499183195114	1.0	-0.03229203349164425
5.1	0.543740395772558	0.3564157884827867	1.0	-0.06108732763069593
5.2	0.5790765379826831	0.3503070557197171	1.0	-0.08554031665286162
5.3	0.6136795419713905	0.3417530240544309	1.0	-0.10599383430108102
5.4	0.6473248752053282	0.33115364062432284	1.0	-0.12278281959297165
5.5	0.6798263251697957	0.3188753586650257	1.0	-0.13623224815544963
5.6	0.7110326997955211	0.30525213384948074	1.0	-0.14665542717599364
5.7	0.7408246360445891	0.2905865911318814	1.0	-0.15435262208733197
5.8	0.7691115320473406	0.2751513289231482	1.0	-0.15960998420918307
5.9	0.7958286150186095	0.2591903305022299	1.0	-0.16269874981758062
6.0	0.8209341543197446	0.24292045552047184	1.0	-0.1638746824695482
6.1	0.8444068264594441	0.226532987273517	1.0	-0.16337773185079715
6.2	0.8662432365275418	0.21019521408843728	1.0	-0.16143188391348628
6.3	0.8864555985168181	0.19405202569708865	1.0	-0.1582451786071211
6.4	0.9050695751934914	0.17822750783637653	1.0	-0.15400987306032327
6.5	0.9221222766118276	0.16282652053034422	1.0	-0.1489027296268606
6.6	0.9376604150167277	0.14793624756765816	1.0	-0.14308540975196196
6.7	0.9517386127247337	0.13362770659246198	1.0	-0.13670495613165415
6.8	0.9644178586033216	0.11995721097929657	1.0	-0.12989434711811937
6.9	0.9757641079656607	0.10696777626748463	1.0	-0.12277310875900369
7.0	0.9858470200486141	0.09469046539158427	1.0	-0.11544797124062008
7.1	0.9947388267315695	0.08314566826752226	1.0	-0.10801355782853876
7.2	1.002513325769179	0.07234431248466838	1.0	-0.10055309565927047
7.3	1.0092449915393495	0.062289002918741336	1.0	-0.09313913893041688
7.4	1.0150081961365716	0.05297508902569965	1.0	-0.08583429616132537
7.5	1.0198765335583349	0.04439165940956711	1.0	-0.07869195425075895
7.6	1.0239222397280376	0.036522463984491216	1.0	-0.07175699304154982
7.7	1.027215701161279	0.029346764680336233	1.0	-0.06506648501506702
7.8	1.0298250452042372	0.022840116178829528	1.0	-0.05865037558131822
7.9	1.0318158049442137	0.016975078620697706	1.0	-0.05253214020491713
8.0	1.033250652105259	0.011721864600205993	1.0	-0.04672941531484822
8.1	1.0341891914887054	0.007048923068721171	1.0	-0.041254600589219904
8.2	1.0346878107926314	0.00292346300979918	1.0	-0.03611543078730764
8.3	1.0347995799396748	-0.0006880800689315842	1.0	-0.0313155158230891
8.4	1.0345741943536662	-0.0038196316512404942	1.0	-0.026854848240083495
8.5	1.0340579569473416	-0.006505116475248844	1.0	-0.022730277659510523
8.6	1.0332937939115192	-0.008778144241199897	1.0	-0.018935952136047027
8.7	1.032321299726719	-0.0106717394548046	1.0	-0.015463726670705428
8.8	1.031176807147885	-0.012218112121875142	1.0	-0.012303539402031683
8.9	1.0298934782386873	-0.01344846606207831	1.0	-0.009443756227997514
9.0	1.0285014128513394	-0.014392841684878062	1.0	-0.006871484804836073
9.1	1.0270277712588274	-0.01507999016536167	1.0	-0.004572859028798177
9.2	1.0254969079471472	-0.015537276068241488	1.0	-0.002533295235312976
9.3	1.0239305138641466	-0.015790605591772786	1.0	-0.0007377214502318609
9.4	1.0223477646977182	-0.015864377736795974	1.0	0.0008292188974642556
9.5	1.0207654730185258	-0.01578145584704955	1.0	0.0021829873402267096
9.6	1.019198242370522	-0.015563157113026877	1.0	0.0033389933210424124
9.7	1.0176586216258243	-0.015229257780922635	1.0	0.0043124582208031465
9.8	1.016157258138836	-0.014798011958842321	1.0	0.005118298959830196
9.9	1.0147030484377508	-0.014286182062859303	1.0	0.005771029685328337
10.0	1.0133032853798916	-0.01370907909432647	1.0	0.006284680084079248
10.1	1.0119638008708793	-0.013080611085918544	1.0	0.0066727288971682374
10.2	1.0106891034067733	-0.01241333819620172	1.0	0.006948051259310706
10.3	1.0094825098434497	-0.011718533070270648	1.0	0.007122878537843554
10.4	1.0083462709291118	-0.011006245216486294	1.0	0.007208769404363973
10.5	1.0072816902544848	-0.010285368276049896	1.0	0.0072165909340789775
10.6	1.00628923638155	-0.009563709182641999	1.0	0.007156508592984386
10.7	1.0053686480062507	-0.008848058323343561	1.0	0.007037984040125375
10.8	1.004519032094117	-0.008144259919331024	1.0	0.006869779740439274
10.9	1.0037389550008862	-0.0074572819452870965	1.0	0.006659969452306836
11.0	1.0030265266536191	-0.0067912850000564125	1.0	0.006415953722202791
11.1	1.0023794779222246	-0.006149689627836134	1.0	0.006144479586244055
11.2	1.0017952313573721	-0.005535241669211728	1.0	0.005851663744339455
11.3	1.0012709655091727	-0.004950075294777783	1.0	0.005543018536816341
11.4	1.000803673072379	-0.004395773441096149	1.0	0.005223480115256053
11.5	1.0003902131288456	-0.0038734254295705434	1.0	0.00489743825872688
11.6	1.000027357777182	-0.0033836816036978555	1.0	0.00456876734333343
11.7	0.999711833453529	-0.0029268048693645125	1.0	0.0042408580268227915
11.8	0.9994403572567266	-0.002502719066682233	1.0	0.003916649260856126
11.9	0.9992096685963626	-0.0021110541405966205	1.0	0.0035986602912866255
12.0	0.9990165564837594	-0.001751188111467958	1.0	0.0032890223515024855
12.1	0.99885788278437	-0.0014222858763177095	1.0	0.0029895097953220443
12.2	0.9987306017457148	-0.001123334896785505	1.0	0.0027015704544787853
12.3	0.9986317761083087	-0.0008531778513376264	1.0	0.002426355040989614
12.4	0.9985585900983799	-0.000610542347238665	1.0	0.0021647454472376185
12.5	0.9985083595908921	-0.00039406780251490306	1.0	0.0019173818260175804
12.6	0.9984785397197707	-0.00020232961991314502	1.0	0.0016846883595969227
12.7	0.9984667301995774	-3.386078395345275e-5	1.0	0.0014668976509044156
12.8	0.9984706786094366	0.00011282898113698883	1.0	0.0012640736914892356
12.9	0.9984882818760078	0.0002392363502859124	1.0	0.001076133380061625
13.0	0.9985175861779366	0.0003468496882920749	1.0	0.0009028665822498052
13.1	0.9985567854796771	0.0004371363465170554	1.0	0.0007439547369882406
13.2	0.9986042188880138	0.0005115318202158794	1.0	0.0005989880277094517
13.3	0.9986583670101739	0.0005714306229868246	1.0	0.00046748114738882354
13.4	0.9987178474782095	0.000618178737725707	1.0	0.00034888769579019747
13.5	0.998781409790461	0.0006530675073047267	1.0	0.00024261325482100057
13.6	0.9988479296074656	0.0006773288327868267	1.0	0.0001480271941893619
13.7	0.9989164026267152	0.0006921315522057629	1.0	6.447326447554477e-5
13.8	0.9989859381482582	0.0006985788786533174	1.0	-8.720961554927045e-6
13.9	0.9990557524313157	0.0006977067824978247	1.0	-7.223573582850016e-5
14.0	0.9991251619308863	0.0006904832089149746	1.0	-0.000126751804763081
14.1	0.999193576492754	0.0006778080284386665	1.0	-0.00017294403574613925
14.2	0.9992604925754192	0.0006605136248640526	1.0	-0.0002114759339264421
14.3	0.9993254865582359	0.0006393660314714084	1.0	-0.0002429949833602222
14.4	0.9993882081864663	0.0006150665331353861	1.0	-0.00026812874759217894
14.5	0.9994483741960419	0.0005882536583761682	1.0	-0.00028748166619907656
14.6	0.9995057621535485	0.0005595054917562606	1.0	-0.00030163248575350776
14.7	0.9995602045402954	0.0005293422431809098	1.0	-0.00031113226576306546
14.8	0.9996115831032846	0.0004982290166046032	1.0	-0.0003165029027173886
14.9	0.9996598234904315	0.00046657872633286434	1.0	-0.00031823611793592183
15.0	0.999704890182475	0.00043475511453927216	1.0	-0.0003167928578041019
15.1	0.9997467817296398	0.00040307582875886196	1.0	-0.000312603057851029
15.2	0.9997855262972264	0.0003718155229737591	1.0	-0.0003060657251504823
15.3	0.999821177520898	0.00034120895045871083	1.0	-0.00029754929655453574
15.4	0.9998538106694611	0.00031145402080325725	1.0	-0.00028739223323293067
15.5	0.9998835191103753	0.00028271479747996416	1.0	-0.0002759038150499258
15.6	0.9999104110710482	0.0002551244159749716	1.0	-0.0002633651011910481
15.7	0.9999346066871397	0.0002287879058558668	1.0	-0.00025003002635126545
15.8	0.9999562353275936	0.00020378490322074024	1.0	-0.000236126604528389
15.9	0.999975433184893	0.00018017224276790133	1.0	-0.0002218582151833856
16.0	0.9999923411180939	0.00015798642124956278	1.0	-0.00020740494900685775
16.1	1.0000071027354738	0.000137245926348877	1.0	-0.00019292499304895218
16.2	1.0000198627031434	0.00011795342704398179	1.0	-0.00017855603717910882
16.3	1.0000307652656617	0.00010009782332607091	1.0	-0.00016441668605843187
16.4	1.000039952964564	8.365615472022772e-5	1.0	-0.0001506078628124681
16.5	1.0000475655407222	6.85953684389809e-5	1.0	-0.00013721419250273725
16.6	1.0000537390066035	5.487394918870718e-5	1.0	-0.00012430535518205037
16.7	1.0000586048747466	4.244341367050214e-5	1.0	-0.00011193740003828838
16.8	1.0000622895291134	3.1249673666673306e-5	1.0	-0.00010015401350852284
16.9	1.0000649137264124	2.1234272315821023e-5	1.0	-8.898773566297106e-5
17.0	1.0000665922149656	1.2335498749523917e-5	1.0	-7.846112037435563e-5
17.1	1.0000674334592388	4.489386712088354e-6	1.0	-6.858783589046267e-5
17.2	1.0000675394587304	-2.3693968769579136e-6	1.0	-5.93737034121943e-5
17.3	1.0000670056505256	-8.306767218177343e-6	1.0	-5.0817672211510906e-5
17.4	1.0000659208854428	-1.3388534439328434e-5	1.0	-4.291273054208037e-5
17.5	1.0000643674683463	-1.767980749353647e-5	1.0	-3.564675234277626e-5
17.6	1.0000624212538352	-2.1244482727814097e-5	1.0	-2.9003280306139228e-5
17.7	1.0000601517891607	-2.414481075842802e-5	1.0	-2.296224638035409e-5
17.8	1.0000576224968531	-2.644103539646343e-5	1.0	-1.7500631261022782e-5
17.9	1.0000548908901572	-2.8191098522565708e-5	1.0	-1.2593064740235264e-5
18.0	1.0000520088149814	-2.9450404996589234e-5	1.0	-8.212369117810107e-6
18.1	1.0000490227126362	-3.0271641908370244e-5	1.0	-4.33004809406964e-6
18.2	1.0000459738982048	-3.070464671777721e-5	1.0	-9.167237764204975e-7
18.3	1.0000428988499142	-3.079631909541926e-5	1.0	2.0574754604300985e-6
18.4	1.000039829505382	-3.059057154937625e-5	1.0	4.6225733919323784e-6
18.5	1.000036793561094	-3.0128314210183012e-5	1.0	6.808447757411544e-6
18.6	1.0000338147719119	-2.9447469434441858e-5	1.0	8.644572525587508e-6
18.7	1.000030913247831	-2.8583012181883107e-5	1.0	1.0159797696447395e-5
18.8	1.0000281057456015	-2.756703241223837e-5	1.0	1.1382163772292384e-5
18.9	1.0000254059531792	-2.642881603500913e-5	1.0	1.2338748053277028e-5
19.0	1.000022824765316	-2.5194941229681427e-5	1.0	1.3055540016250146e-5
19.1	1.0000203705488933	-2.388938722805641e-5	1.0	1.355734312328767e-5
19.2	1.000018049396886	-2.2533652915727644e-5	1.0	1.3867700491585743e-5
19.3	1.000015865370097	-2.114688286656907e-5	1.0	1.4008841993845376e-5
19.4	1.0000138207260203	-1.9745998667184534e-5	1.0	1.4001650466461915e-5
19.5	1.0000119161344059	-1.8345833620538343e-5	1.0	1.3865644827938343e-5
19.6	1.0000101508792678	-1.695926913774451e-5	1.0	1.361897805961766e-5
19.7	1.0000085230472444	-1.5597371331782743e-5	1.0	1.3278448105647317e-5
19.8	1.0000070297023518	-1.4269526521218011e-5	1.0	1.2859519892714632e-5
19.9	1.0000056670472992	-1.2983574531946548e-5	1.0	1.2376356831758582e-5


==> data/step_virtual.dat <==
t rt1 rv1
0.0	0.0	-0.010266014641298987
0.1	0.0	-0.01945075595463904
0.2	0.0	-0.027552967720023108
0.3	0.0	-0.03456947570509758
0.4	0.0	-0.04049437752333129
0.5	0.0	-0.04531834113077676
0.6	0.0	-0.0490280125691895
0.7	0.0	-0.05160553390351637
0.8	0.0	-0.05302817270119979
0.9	0.0	-0.05326806484835542
1.0	0.0	-0.052292072982495136
1.1	0.0	-0.05006176333174649
1.2	0.0	-0.046533504274883356
1.3	0.0	-0.04165869046308181
1.4	0.0	-0.03538409686095924
1.5	0.0	-0.027652367558581862
1.6	0.0	-0.018402644664722363
1.7	0.0	-0.007571343001237317
1.8	0.0	0.004906923335013642
1.9	0.0	0.01909825620735417
2.0	0.0	0.035068223960110834
2.1	0.0	0.05288044064611733
2.2	0.0	0.07259496743958796
2.3	0.0	0.09426652991291962
2.4	0.0	0.11794254521587307
2.5	0.0	0.143660953733897
2.6	0.0	0.17144785053808811
2.7	0.0	0.20131491289196235
2.8	0.0	0.2332566212698432
2.9	0.0	0.26724727278861427
3.0	0.0	0.30323778767945375
3.1	0.0	0.3411523114496767
3.2	0.0	0.3808846177276083
3.3	0.0	0.42229431946586604
3.4	0.0	0.46520289922040836
3.5	0.0	0.5093895726432973
3.6	0.0	0.5545870031443305
3.7	0.0	0.6004768899071153
3.8	0.0	0.6466854561035387
3.9	0.0	0.6927788692495107
4.0	0.0	0.7382586311941584
4.1	0.0	0.7825569812409641
4.2	0.0	0.8250323623655893
4.3	0.0	0.8649650074197948
4.4	0.0	0.9015527095875076
4.5	0.0	0.9339068491754852
4.6	0.0	0.9610487570585928
4.7	0.0	0.9819065037325719
4.8	0.0	0.9953122119214886
4.9	0.0	0.9999999999999996
5.0	1.0	0.9999999999999996
5.1	1.0	0.9999999999999996
5.2	1.0	0.9999999999999996
5.3	1.0	0.9999999999999996
5.4	1.0	0.9999999999999996
5.5	1.0	0.9999999999999996
5.6	1.0	0.9999999999999996
5.7	1.0	0.9999999999999996
5.8	1.0	0.9999999999999996
5.9	1.0	0.9999999999999996
6.0	1.0	0.9999999999999996
6.1	1.0	0.9999999999999996
6.2	1.0	0.9999999999999996
6.3	1.0	0.9999999999999996
6.4	1.0	0.9999999999999996
6.5	1.0	0.9999999999999996
6.6	1.0	0.9999999999999996
6.7	1.0	0.9999999999999996
6.8	1.0	0.9999999999999996
6.9	1.0	0.9999999999999996
7.0	1.0	0.9999999999999996
7.1	1.0	0.9999999999999996
7.2	1.0	0.9999999999999996
7.3	1.0	0.9999999999999996
7.4	1.0	0.9999999999999996
7.5	1.0	0.9999999999999996
7.6	1.0	0.9999999999999996
7.7	1.0	0.9999999999999996
7.8	1.0	0.9999999999999996
7.9	1.0	0.9999999999999996
8.0	1.0	0.9999999999999996
8.1	1.0	0.9999999999999996
8.2	1.0	0.9999999999999996
8.3	1.0	0.9999999999999996
8.4	1.0	0.9999999999999996
8.5	1.0	0.9999999999999996
8.6	1.0	0.9999999999999996
8.7	1.0	0.9999999999999996
8.8	1.0	0.9999999999999996
8.9	1.0	0.9999999999999996
9.0	1.0	0.9999999999999996
9.1	1.0	0.9999999999999996
9.2	1.0	0.9999999999999996
9.3	1.0	0.9999999999999996
9.4	1.0	0.9999999999999996
9.5	1.0	0.9999999999999996
9.6	1.0	0.9999999999999996
9.7	1.0	0.9999999999999996
9.8	1.0	0.9999999999999996
9.9	1.0	0.9999999999999996
10.0	1.0	0.9999999999999996
10.1	1.0	0.9999999999999996
10.2	1.0	0.9999999999999996
10.3	1.0	0.9999999999999996
10.4	1.0	0.9999999999999996
10.5	1.0	0.9999999999999996
10.6	1.0	0.9999999999999996
10.7	1.0	0.9999999999999996
10.8	1.0	0.9999999999999996
10.9	1.0	0.9999999999999996
11.0	1.0	0.9999999999999996
11.1	1.0	0.9999999999999996
11.2	1.0	0.9999999999999996
11.3	1.0	0.9999999999999996
11.4	1.0	0.9999999999999996
11.5	1.0	0.9999999999999996
11.6	1.0	0.9999999999999996
11.7	1.0	0.9999999999999996
11.8	1.0	0.9999999999999996
11.9	1.0	0.9999999999999996
12.0	1.0	0.9999999999999996
12.1	1.0	0.9999999999999996
12.2	1.0	0.9999999999999996
12.3	1.0	0.9999999999999996
12.4	1.0	0.9999999999999996
12.5	1.0	0.9999999999999996
12.6	1.0	0.9999999999999996
12.7	1.0	0.9999999999999996
12.8	1.0	0.9999999999999996
12.9	1.0	0.9999999999999996
13.0	1.0	0.9999999999999996
13.1	1.0	0.9999999999999996
13.2	1.0	0.9999999999999996
13.3	1.0	0.9999999999999996
13.4	1.0	0.9999999999999996
13.5	1.0	0.9999999999999996
13.6	1.0	0.9999999999999996
13.7	1.0	0.9999999999999996
13.8	1.0	0.9999999999999996
13.9	1.0	0.9999999999999996
14.0	1.0	0.9999999999999996
14.1	1.0	0.9999999999999996
14.2	1.0	0.9999999999999996
14.3	1.0	0.9999999999999996
14.4	1.0	0.9999999999999996
14.5	1.0	0.9999999999999996
14.6	1.0	0.9999999999999996
14.7	1.0	0.9999999999999996
14.8	1.0	0.9999999999999996
14.9	1.0	0.9999999999999996
15.0	1.0	0.9999999999999996
15.1	1.0	0.9999999999999996
15.2	1.0	0.9999999999999996
15.3	1.0	0.9999999999999996
15.4	1.0	0.9999999999999996
15.5	1.0	0.9999999999999996
15.6	1.0	0.9999999999999996
15.7	1.0	0.9999999999999996
15.8	1.0	0.9999999999999996
15.9	1.0	0.9999999999999996
16.0	1.0	0.9999999999999996
16.1	1.0	0.9999999999999996
16.2	1.0	0.9999999999999996
16.3	1.0	0.9999999999999996
16.4	1.0	0.9999999999999996
16.5	1.0	0.9999999999999996
16.6	1.0	0.9999999999999996
16.7	1.0	0.9999999999999996
16.8	1.0	0.9999999999999996
16.9	1.0	0.9999999999999996
17.0	1.0	0.9999999999999996
17.1	1.0	0.9999999999999996
17.2	1.0	0.9999999999999996
17.3	1.0	0.9999999999999996
17.4	1.0	0.9999999999999996
17.5	1.0	0.9999999999999996
17.6	1.0	0.9999999999999996
17.7	1.0	0.9999999999999996
17.8	1.0	0.9999999999999996
17.9	1.0	0.9999999999999996
18.0	1.0	0.9999999999999996
18.1	1.0	0.9999999999999996
18.2	1.0	0.9999999999999996
18.3	1.0	0.9999999999999996
18.4	1.0	0.9999999999999996
18.5	1.0	0.9999999999999996
18.6	1.0	0.9999999999999996
18.7	1.0	0.9999999999999996
18.8	1.0	0.9999999999999996
18.9	1.0	0.9999999999999996
19.0	1.0	0.9999999999999996
19.1	1.0	0.9999999999999996
19.2	1.0	0.9999999999999996
19.3	1.0	0.9999999999999996
19.4	1.0	0.9999999999999996
19.5	1.0	0.9999999999999996
19.6	1.0	0.9999999999999996
19.7	1.0	0.9999999999999996
19.8	1.0	0.9999999999999996
19.9	1.0	0.9999999999999996

